Wall-Crossing Invariants from Spectral Networks

A new construction of BPS monodromies for 4d ${\mathcal N}=2$ theories of class S is introduced. A novel feature of this construction is its manifest invariance under Kontsevich-Soibelman wall crossing, in the sense that no information on the 4d BPS spectrum is employed. The BPS monodromy is encoded by topological data of a finite graph, embedded into the UV curve $C$ of the theory. The graph arises from a degenerate limit of spectral networks, constructed at maximal intersections of walls of marginal stability in the Coulomb branch of the gauge theory. The topology of the graph, together with a notion of framing, encode equations that determine the monodromy. We develop an algorithmic technique for solving the equations, and compute the monodromy in several examples. The graph manifestly encodes the symmetries of the monodromy, providing some support for conjectural relations to specializations of the superconformal index. For $A_1$-type theories, the graphs encoding the monodromy are "dessins d'enfants" on $C$, the corresponding Strebel differentials coincide with the quadratic differentials that characterize the Seiberg-Witten curve.

==> QU/results/1-herd.txt <==
Loading configuration from /Users/pietro/Dropbox/Projects and Papers/Spectrum generator for Networks/python code/config/1-herd.ini...
Finished loading configuration from /Users/pietro/Dropbox/Projects and Papers/Spectrum generator for Networks/python code/config/1-herd.ini.


All streets have two well-defined endpoints.
All joints are of a well-defined type.
All homology classes are well-defined.

Dictionary of formal variables and homology basis:
gamma_1 ---> X1
gamma_2 ---> X2


===============
NETWORK DATA
===============

Spectral Network Data
-------------------------

STREETS:

Street p_2 is oriented b_3 ---> j_1

Street q_2 is oriented b_4 ---> j_1

Street q_1 is oriented b_2 ---> j_1

Street p_1 is oriented b_1 ---> j_1


BRANCH POINTS:

b_1 is a type_1_branch_point
Streets attached (c.c.w.): ['p_1', 'empty', 'empty']

b_2 is a type_1_branch_point
Streets attached (c.c.w.): ['q_1', 'empty', 'empty']

b_3 is a type_1_branch_point
Streets attached (c.c.w.): ['p_2', 'empty', 'empty']

b_4 is a type_1_branch_point
Streets attached (c.c.w.): ['q_2', 'empty', 'empty']


JOINTS:

j_1 is a type_4_B_joint
Streets attached (c.c.w.): ['p_1', 'empty', 'q_1', 'p_2', 'empty', 'q_2']


HOMOLOGY CLASSES:

Homology class gamma_1 uses symbol X1.
Streets: ['p_1', 'p_2']

Homology class gamma_2 uses symbol X2.
Streets: ['q_1', 'q_2']



===============
SOLITON DATA
===============


Data of street p_2
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1/y + 1


Data of street q_2
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1*X2/y + X2/y + 1


Data of street q_1
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1*X2/y + X2/y + 1


Data of street p_1
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1/y + 1


Data of street p_2
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1*X2/y + X1/y + 1


Data of street q_2
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X2/y + 1


Data of street q_1
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X2/y + 1


Data of street p_1
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1*X2/y + X1/y + 1


==> QU/results/2-herd.txt <==
Loading configuration from /Users/pietro/Dropbox/Projects and Papers/Spectrum generator for Networks/python code/config/2-herd.ini...
Finished loading configuration from /Users/pietro/Dropbox/Projects and Papers/Spectrum generator for Networks/python code/config/2-herd.ini.


All streets have two well-defined endpoints.
All joints are of a well-defined type.
All homology classes are well-defined.

Dictionary of formal variables and homology basis:
gamma_1 ---> X1
gamma_2 ---> X2


===============
NETWORK DATA
===============

Spectral Network Data
-------------------------

STREETS:

Street q_3 is oriented b_4 ---> j_2

Street q_2 is oriented j_1 ---> j_2

Street q_1 is oriented b_2 ---> j_1

Street p_2 is oriented j_1 ---> j_2

Street p_3 is oriented b_3 ---> j_2

Street p_1 is oriented b_1 ---> j_1


BRANCH POINTS:

b_1 is a type_1_branch_point
Streets attached (c.c.w.): ['p_1', 'empty', 'empty']

b_2 is a type_1_branch_point
Streets attached (c.c.w.): ['q_1', 'empty', 'empty']

b_3 is a type_1_branch_point
Streets attached (c.c.w.): ['p_3', 'empty', 'empty']

b_4 is a type_1_branch_point
Streets attached (c.c.w.): ['q_3', 'empty', 'empty']


JOINTS:

j_1 is a type_4_B_joint
Streets attached (c.c.w.): ['p_1', 'empty', 'q_1', 'p_2', 'empty', 'q_2']

j_2 is a type_4_B_joint
Streets attached (c.c.w.): ['p_2', 'empty', 'q_2', 'p_3', 'empty', 'q_3']


HOMOLOGY CLASSES:

Homology class gamma_1 uses symbol X1.
Streets: ['p_1', 'p_2', 'p_3']

Homology class gamma_2 uses symbol X2.
Streets: ['q_1', 'q_2', 'q_3']



===============
SOLITON DATA
===============


Data of street q_3
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1**2*X2/y + X1*X2 + X1*X2/y**2 + X2/y + 1


Data of street q_2
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1**2*X2/y + X1*X2 + X1*X2/y**2 + X2/y + 1


Data of street q_1
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1**2*X2/y + X1*X2 + X1*X2/y**2 + X2/y + 1


Data of street p_2
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1/y + 1


Data of street p_3
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1/y + 1


Data of street p_1
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1/y + 1


Data of street q_3
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X2/y + 1


Data of street q_2
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X2/y + 1


Data of street q_1
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X2/y + 1


Data of street p_2
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1*X2**2/y + X1*X2 + X1*X2/y**2 + X1/y + 1


Data of street p_3
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1*X2**2/y + X1*X2 + X1*X2/y**2 + X1/y + 1


Data of street p_1
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1*X2**2/y + X1*X2 + X1*X2/y**2 + X1/y + 1


==> QU/results/3-herd.txt <==
Loading configuration from /Users/pietro/Dropbox/Projects and Papers/Spectrum generator for Networks/python code/config/3-herd.ini...
Finished loading configuration from /Users/pietro/Dropbox/Projects and Papers/Spectrum generator for Networks/python code/config/3-herd.ini.


All streets have two well-defined endpoints.
All joints are of a well-defined type.
All homology classes are well-defined.

Dictionary of formal variables and homology basis:
gamma_1 ---> X1
gamma_2 ---> X2


===============
NETWORK DATA
===============

Spectral Network Data
-------------------------

STREETS:

Street q_4 is oriented b_4 ---> j_3

Street q_3 is oriented j_2 ---> j_3

Street q_2 is oriented j_1 ---> j_2

Street q_1 is oriented b_2 ---> j_1

Street p_4 is oriented b_3 ---> j_3

Street p_2 is oriented j_1 ---> j_2

Street p_3 is oriented j_2 ---> j_3

Street p_1 is oriented b_1 ---> j_1


BRANCH POINTS:

b_1 is a type_1_branch_point
Streets attached (c.c.w.): ['p_1', 'empty', 'empty']

b_2 is a type_1_branch_point
Streets attached (c.c.w.): ['q_1', 'empty', 'empty']

b_3 is a type_1_branch_point
Streets attached (c.c.w.): ['p_4', 'empty', 'empty']

b_4 is a type_1_branch_point
Streets attached (c.c.w.): ['q_4', 'empty', 'empty']


JOINTS:

j_1 is a type_4_B_joint
Streets attached (c.c.w.): ['p_1', 'empty', 'q_1', 'p_2', 'empty', 'q_2']

j_2 is a type_4_B_joint
Streets attached (c.c.w.): ['p_2', 'empty', 'q_2', 'p_3', 'empty', 'q_3']

j_3 is a type_4_B_joint
Streets attached (c.c.w.): ['p_3', 'empty', 'q_3', 'p_4', 'empty', 'q_4']


HOMOLOGY CLASSES:

Homology class gamma_1 uses symbol X1.
Streets: ['q_1', 'q_2', 'q_3', 'q_4']

Homology class gamma_2 uses symbol X2.
Streets: ['p_1', 'p_2', 'p_3', 'p_4']



===============
SOLITON DATA
===============


Data of street q_4
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1*X2**3/y + X1*X2**2*y + X1*X2**2/y + X1*X2**2/y**3 + X1*X2*y + X1*X2/y + X1*X2/y**3 + X1/y + 1


Data of street q_3
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1*X2**3/y + X1*X2**2*y + X1*X2**2/y + X1*X2**2/y**3 + X1*X2*y + X1*X2/y + X1*X2/y**3 + X1/y + 1


Data of street q_2
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1*X2**3/y + X1*X2**2*y + X1*X2**2/y + X1*X2**2/y**3 + X1*X2*y + X1*X2/y + X1*X2/y**3 + X1/y + 1


Data of street q_1
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1*X2**3/y + X1*X2**2*y + X1*X2**2/y + X1*X2**2/y**3 + X1*X2*y + X1*X2/y + X1*X2/y**3 + X1/y + 1


Data of street p_4
In american resolution
----------------------------

4d Soliton generating function (with spin)
X2/y + 1


Data of street p_2
In american resolution
----------------------------

4d Soliton generating function (with spin)
X2/y + 1


Data of street p_3
In american resolution
----------------------------

4d Soliton generating function (with spin)
X2/y + 1


Data of street p_1
In american resolution
----------------------------

4d Soliton generating function (with spin)
X2/y + 1


Data of street q_4
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1/y + 1


Data of street q_3
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1/y + 1


Data of street q_2
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1/y + 1


Data of street q_1
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1/y + 1


Data of street p_4
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1**3*X2/y + X1**2*X2*y + X1**2*X2/y + X1**2*X2/y**3 + X1*X2*y + X1*X2/y + X1*X2/y**3 + X2/y + 1


Data of street p_2
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1**3*X2/y + X1**2*X2*y + X1**2*X2/y + X1**2*X2/y**3 + X1*X2*y + X1*X2/y + X1*X2/y**3 + X2/y + 1


Data of street p_3
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1**3*X2/y + X1**2*X2*y + X1**2*X2/y + X1**2*X2/y**3 + X1*X2*y + X1*X2/y + X1*X2/y**3 + X2/y + 1


Data of street p_1
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1**3*X2/y + X1**2*X2*y + X1**2*X2/y + X1**2*X2/y**3 + X1*X2*y + X1*X2/y + X1*X2/y**3 + X2/y + 1


==> QU/results/4-herd.txt <==
Loading configuration from /Users/pietro/Dropbox/Projects and Papers/Spectrum generator for Networks/python code/config/4-herd.ini...
Finished loading configuration from /Users/pietro/Dropbox/Projects and Papers/Spectrum generator for Networks/python code/config/4-herd.ini.


All streets have two well-defined endpoints.
All joints are of a well-defined type.
All homology classes are well-defined.

Dictionary of formal variables and homology basis:
gamma_1 ---> X1
gamma_2 ---> X2


===============
NETWORK DATA
===============

Spectral Network Data
-------------------------

STREETS:

Street q_5 is oriented b_4 ---> j_4

Street q_4 is oriented j_3 ---> j_4

Street q_3 is oriented j_2 ---> j_3

Street q_2 is oriented j_1 ---> j_2

Street q_1 is oriented b_2 ---> j_1

Street p_4 is oriented j_3 ---> j_4

Street p_5 is oriented b_3 ---> j_4

Street p_2 is oriented j_1 ---> j_2

Street p_3 is oriented j_2 ---> j_3

Street p_1 is oriented b_1 ---> j_1


BRANCH POINTS:

b_1 is a type_1_branch_point
Streets attached (c.c.w.): ['p_1', 'empty', 'empty']

b_2 is a type_1_branch_point
Streets attached (c.c.w.): ['q_1', 'empty', 'empty']

b_3 is a type_1_branch_point
Streets attached (c.c.w.): ['p_5', 'empty', 'empty']

b_4 is a type_1_branch_point
Streets attached (c.c.w.): ['q_5', 'empty', 'empty']


JOINTS:

j_1 is a type_4_B_joint
Streets attached (c.c.w.): ['p_1', 'empty', 'q_1', 'p_2', 'empty', 'q_2']

j_2 is a type_4_B_joint
Streets attached (c.c.w.): ['p_2', 'empty', 'q_2', 'p_3', 'empty', 'q_3']

j_3 is a type_4_B_joint
Streets attached (c.c.w.): ['p_3', 'empty', 'q_3', 'p_4', 'empty', 'q_4']

j_4 is a type_4_B_joint
Streets attached (c.c.w.): ['p_4', 'empty', 'q_4', 'p_5', 'empty', 'q_5']


HOMOLOGY CLASSES:

Homology class gamma_1 uses symbol X1.
Streets: ['q_1', 'q_2', 'q_3', 'q_4', 'q_5']

Homology class gamma_2 uses symbol X2.
Streets: ['p_1', 'p_2', 'p_3', 'p_4', 'p_5']



===============
SOLITON DATA
===============


Data of street q_5
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1*X2**4/y + X1*X2**3*y**2 + X1*X2**3 + X1*X2**3/y**2 + X1*X2**3/y**4 + X1*X2**2*y**3 + X1*X2**2*y + 2*X1*X2**2/y + X1*X2**2/y**3 + X1*X2**2/y**5 + X1*X2*y**2 + X1*X2 + X1*X2/y**2 + X1*X2/y**4 + X1/y + 1


Data of street q_4
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1*X2**4/y + X1*X2**3*y**2 + X1*X2**3 + X1*X2**3/y**2 + X1*X2**3/y**4 + X1*X2**2*y**3 + X1*X2**2*y + 2*X1*X2**2/y + X1*X2**2/y**3 + X1*X2**2/y**5 + X1*X2*y**2 + X1*X2 + X1*X2/y**2 + X1*X2/y**4 + X1/y + 1


Data of street q_3
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1*X2**4/y + X1*X2**3*y**2 + X1*X2**3 + X1*X2**3/y**2 + X1*X2**3/y**4 + X1*X2**2*y**3 + X1*X2**2*y + 2*X1*X2**2/y + X1*X2**2/y**3 + X1*X2**2/y**5 + X1*X2*y**2 + X1*X2 + X1*X2/y**2 + X1*X2/y**4 + X1/y + 1


Data of street q_2
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1*X2**4/y + X1*X2**3*y**2 + X1*X2**3 + X1*X2**3/y**2 + X1*X2**3/y**4 + X1*X2**2*y**3 + X1*X2**2*y + 2*X1*X2**2/y + X1*X2**2/y**3 + X1*X2**2/y**5 + X1*X2*y**2 + X1*X2 + X1*X2/y**2 + X1*X2/y**4 + X1/y + 1


Data of street q_1
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1*X2**4/y + X1*X2**3*y**2 + X1*X2**3 + X1*X2**3/y**2 + X1*X2**3/y**4 + X1*X2**2*y**3 + X1*X2**2*y + 2*X1*X2**2/y + X1*X2**2/y**3 + X1*X2**2/y**5 + X1*X2*y**2 + X1*X2 + X1*X2/y**2 + X1*X2/y**4 + X1/y + 1


Data of street p_4
In american resolution
----------------------------

4d Soliton generating function (with spin)
X2/y + 1


Data of street p_5
In american resolution
----------------------------

4d Soliton generating function (with spin)
X2/y + 1


Data of street p_2
In american resolution
----------------------------

4d Soliton generating function (with spin)
X2/y + 1


Data of street p_3
In american resolution
----------------------------

4d Soliton generating function (with spin)
X2/y + 1


Data of street p_1
In american resolution
----------------------------

4d Soliton generating function (with spin)
X2/y + 1


Data of street q_5
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1/y + 1


Data of street q_4
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1/y + 1


Data of street q_3
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1/y + 1


Data of street q_2
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1/y + 1


Data of street q_1
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1/y + 1


Data of street p_4
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1**4*X2/y + X1**3*X2*y**2 + X1**3*X2 + X1**3*X2/y**2 + X1**3*X2/y**4 + X1**2*X2*y**3 + X1**2*X2*y + 2*X1**2*X2/y + X1**2*X2/y**3 + X1**2*X2/y**5 + X1*X2*y**2 + X1*X2 + X1*X2/y**2 + X1*X2/y**4 + X2/y + 1


Data of street p_5
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1**4*X2/y + X1**3*X2*y**2 + X1**3*X2 + X1**3*X2/y**2 + X1**3*X2/y**4 + X1**2*X2*y**3 + X1**2*X2*y + 2*X1**2*X2/y + X1**2*X2/y**3 + X1**2*X2/y**5 + X1*X2*y**2 + X1*X2 + X1*X2/y**2 + X1*X2/y**4 + X2/y + 1


Data of street p_2
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1**4*X2/y + X1**3*X2*y**2 + X1**3*X2 + X1**3*X2/y**2 + X1**3*X2/y**4 + X1**2*X2*y**3 + X1**2*X2*y + 2*X1**2*X2/y + X1**2*X2/y**3 + X1**2*X2/y**5 + X1*X2*y**2 + X1*X2 + X1*X2/y**2 + X1*X2/y**4 + X2/y + 1


Data of street p_3
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1**4*X2/y + X1**3*X2*y**2 + X1**3*X2 + X1**3*X2/y**2 + X1**3*X2/y**4 + X1**2*X2*y**3 + X1**2*X2*y + 2*X1**2*X2/y + X1**2*X2/y**3 + X1**2*X2/y**5 + X1*X2*y**2 + X1*X2 + X1*X2/y**2 + X1*X2/y**4 + X2/y + 1


Data of street p_1
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1**4*X2/y + X1**3*X2*y**2 + X1**3*X2 + X1**3*X2/y**2 + X1**3*X2/y**4 + X1**2*X2*y**3 + X1**2*X2*y + 2*X1**2*X2/y + X1**2*X2/y**3 + X1**2*X2/y**5 + X1*X2*y**2 + X1*X2 + X1*X2/y**2 + X1*X2/y**4 + X2/y + 1


==> QU/results/N_2_star.txt <==
Loading configuration from /Users/pietro/Dropbox/Projects and Papers/Spectrum generator for Networks/python code/config/N_2_star.ini...
Finished loading configuration from /Users/pietro/Dropbox/Projects and Papers/Spectrum generator for Networks/python code/config/N_2_star.ini.


All streets have two well-defined endpoints.
All joints are of a well-defined type.
All homology classes are well-defined.

Dictionary of formal variables and homology basis:
gamma_1 ---> X1
gamma_2 ---> X2
gamma_3 ---> X3


===============
NETWORK DATA
===============

Spectral Network Data
-------------------------

STREETS:

Street p_2 is oriented b_1 ---> b_2

Street p_3 is oriented b_1 ---> b_2

Street p_1 is oriented b_1 ---> b_2


BRANCH POINTS:

b_1 is a type_3_branch_point
Streets attached (c.c.w.): ['p_1', 'p_2', 'p_3']

b_2 is a type_3_branch_point
Streets attached (c.c.w.): ['p_1', 'p_2', 'p_3']


JOINTS:


HOMOLOGY CLASSES:

Homology class gamma_1 uses symbol X1.
Streets: ['p_1']

Homology class gamma_3 uses symbol X3.
Streets: ['p_3']

Homology class gamma_2 uses symbol X2.
Streets: ['p_2']



===============
SOLITON DATA
===============


Data of street p_2
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1**6*X2**5*X3**4/y**5 + X1**5*X2**5*X3**4/y**4 + X1**5*X2**5*X3**4/y**6 + X1**5*X2**4*X3**4/y**3 + X1**5*X2**4*X3**4/y**5 + 2*X1**5*X2**4*X3**3/y**4 + X1**4*X2**5*X3**4/y**5 + 2*X1**4*X2**4*X3**4/y**4 + 2*X1**4*X2**4*X3**3/y**3 + 2*X1**4*X2**4*X3**3/y**5 + X1**4*X2**3*X3**4/y**3 + 2*X1**4*X2**3*X3**3/y**2 + 2*X1**4*X2**3*X3**3/y**4 + 3*X1**4*X2**3*X3**2/y**3 + 2*X1**3*X2**4*X3**3/y**4 + 4*X1**3*X2**3*X3**3/y**3 + 3*X1**3*X2**3*X3**2/y**2 + 3*X1**3*X2**3*X3**2/y**4 + 2*X1**3*X2**2*X3**3/y**2 + 2*X1**3*X2**2*X3**2/y + 2*X1**3*X2**2*X3**2/y**3 + 2*X1**3*X2**2*X3/y**2 + 3*X1**2*X2**3*X3**2/y**3 + 4*X1**2*X2**2*X3**2/y**2 + 2*X1**2*X2**2*X3/y + 2*X1**2*X2**2*X3/y**3 + X1**2*X2*X3**2/y + X1**2*X2*X3 + X1**2*X2*X3/y**2 + X1**2*X2/y + 2*X1*X2**2*X3/y**2 + 2*X1*X2*X3/y + X1*X2 + X1*X2/y**2 + X2/y + 1


Data of street p_3
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1**4*X2**6*X3**5/y**5 + X1**4*X2**5*X3**5/y**4 + X1**4*X2**5*X3**5/y**6 + X1**4*X2**5*X3**4/y**3 + X1**4*X2**5*X3**4/y**5 + X1**4*X2**4*X3**5/y**5 + 2*X1**4*X2**4*X3**4/y**4 + X1**4*X2**4*X3**3/y**3 + 2*X1**3*X2**5*X3**4/y**4 + 2*X1**3*X2**4*X3**4/y**3 + 2*X1**3*X2**4*X3**4/y**5 + 2*X1**3*X2**4*X3**3/y**2 + 2*X1**3*X2**4*X3**3/y**4 + 2*X1**3*X2**3*X3**4/y**4 + 4*X1**3*X2**3*X3**3/y**3 + 2*X1**3*X2**3*X3**2/y**2 + 3*X1**2*X2**4*X3**3/y**3 + 3*X1**2*X2**3*X3**3/y**2 + 3*X1**2*X2**3*X3**3/y**4 + 2*X1**2*X2**3*X3**2/y + 2*X1**2*X2**3*X3**2/y**3 + 3*X1**2*X2**2*X3**3/y**3 + 4*X1**2*X2**2*X3**2/y**2 + X1**2*X2**2*X3/y + 2*X1*X2**3*X3**2/y**2 + 2*X1*X2**2*X3**2/y + 2*X1*X2**2*X3**2/y**3 + X1*X2**2*X3 + X1*X2**2*X3/y**2 + 2*X1*X2*X3**2/y**2 + 2*X1*X2*X3/y + X2**2*X3/y + X2*X3 + X2*X3/y**2 + X3/y + 1


Data of street p_1
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1**5*X2**4*X3**6/y**5 + X1**5*X2**4*X3**5/y**4 + X1**5*X2**4*X3**5/y**6 + X1**5*X2**4*X3**4/y**5 + X1**4*X2**4*X3**5/y**3 + X1**4*X2**4*X3**5/y**5 + 2*X1**4*X2**4*X3**4/y**4 + 2*X1**4*X2**3*X3**5/y**4 + 2*X1**4*X2**3*X3**4/y**3 + 2*X1**4*X2**3*X3**4/y**5 + 2*X1**4*X2**3*X3**3/y**4 + X1**3*X2**4*X3**4/y**3 + 2*X1**3*X2**3*X3**4/y**2 + 2*X1**3*X2**3*X3**4/y**4 + 4*X1**3*X2**3*X3**3/y**3 + 3*X1**3*X2**2*X3**4/y**3 + 3*X1**3*X2**2*X3**3/y**2 + 3*X1**3*X2**2*X3**3/y**4 + 3*X1**3*X2**2*X3**2/y**3 + 2*X1**2*X2**3*X3**3/y**2 + 2*X1**2*X2**2*X3**3/y + 2*X1**2*X2**2*X3**3/y**3 + 4*X1**2*X2**2*X3**2/y**2 + 2*X1**2*X2*X3**3/y**2 + 2*X1**2*X2*X3**2/y + 2*X1**2*X2*X3**2/y**3 + 2*X1**2*X2*X3/y**2 + X1*X2**2*X3**2/y + X1*X2*X3**2 + X1*X2*X3**2/y**2 + 2*X1*X2*X3/y + X1*X3**2/y + X1*X3 + X1*X3/y**2 + X1/y + 1


Data of street p_2
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1**4*X2**5*X3**6/y**5 + X1**4*X2**5*X3**5/y**4 + X1**4*X2**5*X3**5/y**6 + X1**4*X2**5*X3**4/y**5 + X1**4*X2**4*X3**5/y**3 + X1**4*X2**4*X3**5/y**5 + 2*X1**4*X2**4*X3**4/y**4 + X1**4*X2**3*X3**4/y**3 + 2*X1**3*X2**4*X3**5/y**4 + 2*X1**3*X2**4*X3**4/y**3 + 2*X1**3*X2**4*X3**4/y**5 + 2*X1**3*X2**4*X3**3/y**4 + 2*X1**3*X2**3*X3**4/y**2 + 2*X1**3*X2**3*X3**4/y**4 + 4*X1**3*X2**3*X3**3/y**3 + 2*X1**3*X2**2*X3**3/y**2 + 3*X1**2*X2**3*X3**4/y**3 + 3*X1**2*X2**3*X3**3/y**2 + 3*X1**2*X2**3*X3**3/y**4 + 3*X1**2*X2**3*X3**2/y**3 + 2*X1**2*X2**2*X3**3/y + 2*X1**2*X2**2*X3**3/y**3 + 4*X1**2*X2**2*X3**2/y**2 + X1**2*X2*X3**2/y + 2*X1*X2**2*X3**3/y**2 + 2*X1*X2**2*X3**2/y + 2*X1*X2**2*X3**2/y**3 + 2*X1*X2**2*X3/y**2 + X1*X2*X3**2 + X1*X2*X3**2/y**2 + 2*X1*X2*X3/y + X2*X3**2/y + X2*X3 + X2*X3/y**2 + X2/y + 1


Data of street p_3
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1**6*X2**4*X3**5/y**5 + X1**5*X2**4*X3**5/y**4 + X1**5*X2**4*X3**5/y**6 + X1**5*X2**4*X3**4/y**3 + X1**5*X2**4*X3**4/y**5 + 2*X1**5*X2**3*X3**4/y**4 + X1**4*X2**4*X3**5/y**5 + 2*X1**4*X2**4*X3**4/y**4 + X1**4*X2**4*X3**3/y**3 + 2*X1**4*X2**3*X3**4/y**3 + 2*X1**4*X2**3*X3**4/y**5 + 2*X1**4*X2**3*X3**3/y**2 + 2*X1**4*X2**3*X3**3/y**4 + 3*X1**4*X2**2*X3**3/y**3 + 2*X1**3*X2**3*X3**4/y**4 + 4*X1**3*X2**3*X3**3/y**3 + 2*X1**3*X2**3*X3**2/y**2 + 3*X1**3*X2**2*X3**3/y**2 + 3*X1**3*X2**2*X3**3/y**4 + 2*X1**3*X2**2*X3**2/y + 2*X1**3*X2**2*X3**2/y**3 + 2*X1**3*X2*X3**2/y**2 + 3*X1**2*X2**2*X3**3/y**3 + 4*X1**2*X2**2*X3**2/y**2 + X1**2*X2**2*X3/y + 2*X1**2*X2*X3**2/y + 2*X1**2*X2*X3**2/y**3 + X1**2*X2*X3 + X1**2*X2*X3/y**2 + X1**2*X3/y + 2*X1*X2*X3**2/y**2 + 2*X1*X2*X3/y + X1*X3 + X1*X3/y**2 + X3/y + 1


Data of street p_1
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1**5*X2**6*X3**4/y**5 + X1**5*X2**5*X3**4/y**4 + X1**5*X2**5*X3**4/y**6 + X1**5*X2**4*X3**4/y**5 + X1**4*X2**5*X3**4/y**3 + X1**4*X2**5*X3**4/y**5 + 2*X1**4*X2**5*X3**3/y**4 + 2*X1**4*X2**4*X3**4/y**4 + 2*X1**4*X2**4*X3**3/y**3 + 2*X1**4*X2**4*X3**3/y**5 + 2*X1**4*X2**3*X3**3/y**4 + X1**3*X2**4*X3**4/y**3 + 2*X1**3*X2**4*X3**3/y**2 + 2*X1**3*X2**4*X3**3/y**4 + 3*X1**3*X2**4*X3**2/y**3 + 4*X1**3*X2**3*X3**3/y**3 + 3*X1**3*X2**3*X3**2/y**2 + 3*X1**3*X2**3*X3**2/y**4 + 3*X1**3*X2**2*X3**2/y**3 + 2*X1**2*X2**3*X3**3/y**2 + 2*X1**2*X2**3*X3**2/y + 2*X1**2*X2**3*X3**2/y**3 + 2*X1**2*X2**3*X3/y**2 + 4*X1**2*X2**2*X3**2/y**2 + 2*X1**2*X2**2*X3/y + 2*X1**2*X2**2*X3/y**3 + 2*X1**2*X2*X3/y**2 + X1*X2**2*X3**2/y + X1*X2**2*X3 + X1*X2**2*X3/y**2 + X1*X2**2/y + 2*X1*X2*X3/y + X1*X2 + X1*X2/y**2 + X1/y + 1


==> QU/results/SU_2_Nf_4.txt <==
Loading configuration from /Users/pietro/Dropbox/Projects and Papers/Spectrum generator for Networks/QU code - master version/graph_data/SU_2_Nf_4.ini...
Finished loading configuration from /Users/pietro/Dropbox/Projects and Papers/Spectrum generator for Networks/QU code - master version/graph_data/SU_2_Nf_4.ini.


All streets have two well-defined endpoints.
All joints are of a well-defined type.
All homology classes are well-defined.

Dictionary of formal variables and homology basis:
gamma_1 ---> X1
gamma_2 ---> X2
gamma_3 ---> X3
gamma_4 ---> X4
gamma_5 ---> X5
gamma_6 ---> X6


===============
NETWORK DATA
===============

Spectral Network Data
-------------------------

STREETS:

Street p_6 is oriented (b_3, slot 1) ---> (b_4, slot 2)

Street p_4 is oriented (b_2, slot 1) ---> (b_3, slot 2)

Street p_5 is oriented (b_2, slot 2) ---> (b_4, slot 1)

Street p_2 is oriented (b_1, slot 1) ---> (b_2, slot 0)

Street p_3 is oriented (b_1, slot 2) ---> (b_4, slot 0)

Street p_1 is oriented (b_1, slot 0) ---> (b_3, slot 0)


BRANCH POINTS:

b_1 is a type_3_branch_point
Streets attached (c.c.w.): ['p_1', 'p_2', 'p_3']

b_2 is a type_3_branch_point
Streets attached (c.c.w.): ['p_2', 'p_4', 'p_5']

b_3 is a type_3_branch_point
Streets attached (c.c.w.): ['p_1', 'p_6', 'p_4']

b_4 is a type_3_branch_point
Streets attached (c.c.w.): ['p_3', 'p_5', 'p_6']


JOINTS:


HOMOLOGY CLASSES:

Homology class gamma_5 uses symbol X5.
Streets: ['p_5']

Homology class gamma_4 uses symbol X4.
Streets: ['p_4']

Homology class gamma_6 uses symbol X6.
Streets: ['p_6']

Homology class gamma_1 uses symbol X1.
Streets: ['p_1']

Homology class gamma_3 uses symbol X3.
Streets: ['p_3']

Homology class gamma_2 uses symbol X2.
Streets: ['p_2']



===============
SOLITON DATA
===============


Data of street p_6
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1**4*X3**4*X4**4*X5**4*X6**7/y**7 + X1**4*X3**4*X4**3*X5**4*X6**7/y**7 + X1**4*X3**4*X4**3*X5**3*X6**7/y**6 + X1**4*X3**4*X4**3*X5**3*X6**6/y**5 + X1**4*X3**4*X4**2*X5**3*X6**6/y**5 + X1**4*X3**4*X4**2*X5**2*X6**6/y**4 + X1**4*X3**4*X4**2*X5**2*X6**5/y**3 + X1**4*X3**4*X4*X5**2*X6**5/y**3 + X1**4*X3**4*X4*X5*X6**5/y**2 + X1**4*X3**4*X4*X5*X6**4/y + X1**4*X3**4*X5*X6**4/y + X1**4*X3**4*X6**4 + X1**4*X3**3*X4**4*X5**4*X6**7/y**7 + X1**4*X3**3*X4**3*X5**4*X6**7/y**7 + X1**4*X3**3*X4**3*X5**3*X6**7/y**7 + X1**4*X3**3*X4**3*X5**3*X6**6/y**5 + X1**4*X3**3*X4**2*X5**3*X6**6/y**5 + X1**4*X3**3*X4**2*X5**2*X6**6/y**5 + X1**4*X3**3*X4**2*X5**2*X6**5/y**3 + X1**4*X3**3*X4*X5**2*X6**5/y**3 + X1**4*X3**3*X4*X5*X6**5/y**3 + X1**4*X3**3*X4*X5*X6**4/y + X1**4*X3**3*X5*X6**4/y + X1**4*X3**3*X6**4/y + X1**3*X3**3*X4**4*X5**4*X6**7/y**8 + X1**3*X3**3*X4**4*X5**4*X6**6/y**7 + X1**3*X3**3*X4**3*X5**4*X6**7/y**7 + X1**3*X3**3*X4**3*X5**4*X6**6/y**7 + X1**3*X3**3*X4**3*X5**3*X6**7/y**7 + 2*X1**3*X3**3*X4**3*X5**3*X6**6/y**6 + X1**3*X3**3*X4**3*X5**3*X6**5/y**5 + X1**3*X3**3*X4**2*X5**3*X6**6/y**5 + X1**3*X3**3*X4**2*X5**3*X6**5/y**5 + X1**3*X3**3*X4**2*X5**2*X6**6/y**5 + 2*X1**3*X3**3*X4**2*X5**2*X6**5/y**4 + X1**3*X3**3*X4**2*X5**2*X6**4/y**3 + X1**3*X3**3*X4*X5**2*X6**5/y**3 + X1**3*X3**3*X4*X5**2*X6**4/y**3 + X1**3*X3**3*X4*X5*X6**5/y**3 + 2*X1**3*X3**3*X4*X5*X6**4/y**2 + X1**3*X3**3*X4*X5*X6**3/y + X1**3*X3**3*X5*X6**4/y + X1**3*X3**3*X5*X6**3/y + X1**3*X3**3*X6**4/y + X1**3*X3**3*X6**3 + X1**3*X3**2*X4**4*X5**4*X6**6/y**7 + X1**3*X3**2*X4**3*X5**4*X6**6/y**7 + X1**3*X3**2*X4**3*X5**3*X6**6/y**7 + X1**3*X3**2*X4**3*X5**3*X6**5/y**5 + X1**3*X3**2*X4**2*X5**3*X6**5/y**5 + X1**3*X3**2*X4**2*X5**2*X6**5/y**5 + X1**3*X3**2*X4**2*X5**2*X6**4/y**3 + X1**3*X3**2*X4*X5**2*X6**4/y**3 + X1**3*X3**2*X4*X5*X6**4/y**3 + X1**3*X3**2*X4*X5*X6**3/y + X1**3*X3**2*X5*X6**3/y + X1**3*X3**2*X6**3/y + X1**2*X3**2*X4**4*X5**4*X6**6/y**8 + X1**2*X3**2*X4**4*X5**4*X6**5/y**7 + X1**2*X3**2*X4**3*X5**4*X6**6/y**7 + X1**2*X3**2*X4**3*X5**4*X6**5/y**7 + X1**2*X3**2*X4**3*X5**3*X6**6/y**7 + 2*X1**2*X3**2*X4**3*X5**3*X6**5/y**6 + X1**2*X3**2*X4**3*X5**3*X6**4/y**5 + X1**2*X3**2*X4**2*X5**3*X6**5/y**5 + X1**2*X3**2*X4**2*X5**3*X6**4/y**5 + X1**2*X3**2*X4**2*X5**2*X6**5/y**5 + 2*X1**2*X3**2*X4**2*X5**2*X6**4/y**4 + X1**2*X3**2*X4**2*X5**2*X6**3/y**3 + X1**2*X3**2*X4*X5**2*X6**4/y**3 + X1**2*X3**2*X4*X5**2*X6**3/y**3 + X1**2*X3**2*X4*X5*X6**4/y**3 + 2*X1**2*X3**2*X4*X5*X6**3/y**2 + X1**2*X3**2*X4*X5*X6**2/y + X1**2*X3**2*X5*X6**3/y + X1**2*X3**2*X5*X6**2/y + X1**2*X3**2*X6**3/y + X1**2*X3**2*X6**2 + X1**2*X3*X4**4*X5**4*X6**5/y**7 + X1**2*X3*X4**3*X5**4*X6**5/y**7 + X1**2*X3*X4**3*X5**3*X6**5/y**7 + X1**2*X3*X4**3*X5**3*X6**4/y**5 + X1**2*X3*X4**2*X5**3*X6**4/y**5 + X1**2*X3*X4**2*X5**2*X6**4/y**5 + X1**2*X3*X4**2*X5**2*X6**3/y**3 + X1**2*X3*X4*X5**2*X6**3/y**3 + X1**2*X3*X4*X5*X6**3/y**3 + X1**2*X3*X4*X5*X6**2/y + X1**2*X3*X5*X6**2/y + X1**2*X3*X6**2/y + X1*X3*X4**4*X5**4*X6**5/y**8 + X1*X3*X4**4*X5**4*X6**4/y**7 + X1*X3*X4**3*X5**4*X6**5/y**7 + X1*X3*X4**3*X5**4*X6**4/y**7 + X1*X3*X4**3*X5**3*X6**5/y**7 + 2*X1*X3*X4**3*X5**3*X6**4/y**6 + X1*X3*X4**3*X5**3*X6**3/y**5 + X1*X3*X4**2*X5**3*X6**4/y**5 + X1*X3*X4**2*X5**3*X6**3/y**5 + X1*X3*X4**2*X5**2*X6**4/y**5 + 2*X1*X3*X4**2*X5**2*X6**3/y**4 + X1*X3*X4**2*X5**2*X6**2/y**3 + X1*X3*X4*X5**2*X6**3/y**3 + X1*X3*X4*X5**2*X6**2/y**3 + X1*X3*X4*X5*X6**3/y**3 + 2*X1*X3*X4*X5*X6**2/y**2 + X1*X3*X4*X5*X6/y + X1*X3*X5*X6**2/y + X1*X3*X5*X6/y + X1*X3*X6**2/y + X1*X3*X6 + X1*X4**4*X5**4*X6**4/y**7 + X1*X4**3*X5**4*X6**4/y**7 + X1*X4**3*X5**3*X6**4/y**7 + X1*X4**3*X5**3*X6**3/y**5 + X1*X4**2*X5**3*X6**3/y**5 + X1*X4**2*X5**2*X6**3/y**5 + X1*X4**2*X5**2*X6**2/y**3 + X1*X4*X5**2*X6**2/y**3 + X1*X4*X5*X6**2/y**3 + X1*X4*X5*X6/y + X1*X5*X6/y + X1*X6/y + X4**4*X5**4*X6**4/y**8 + X4**3*X5**4*X6**4/y**7 + X4**3*X5**3*X6**4/y**7 + X4**3*X5**3*X6**3/y**6 + X4**2*X5**3*X6**3/y**5 + X4**2*X5**2*X6**3/y**5 + X4**2*X5**2*X6**2/y**4 + X4*X5**2*X6**2/y**3 + X4*X5*X6**2/y**3 + X4*X5*X6/y**2 + X5*X6/y + X6/y + 1


Data of street p_4
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1**4*X2**4*X4**7*X5**4*X6**4/y**7 + X1**4*X2**4*X4**7*X5**3*X6**4/y**7 + X1**4*X2**4*X4**7*X5**3*X6**3/y**6 + X1**4*X2**4*X4**6*X5**3*X6**3/y**5 + X1**4*X2**4*X4**6*X5**2*X6**3/y**5 + X1**4*X2**4*X4**6*X5**2*X6**2/y**4 + X1**4*X2**4*X4**5*X5**2*X6**2/y**3 + X1**4*X2**4*X4**5*X5*X6**2/y**3 + X1**4*X2**4*X4**5*X5*X6/y**2 + X1**4*X2**4*X4**4*X5*X6/y + X1**4*X2**4*X4**4*X6/y + X1**4*X2**4*X4**4 + X1**3*X2**4*X4**7*X5**4*X6**4/y**7 + X1**3*X2**4*X4**7*X5**3*X6**4/y**7 + X1**3*X2**4*X4**7*X5**3*X6**3/y**7 + X1**3*X2**4*X4**6*X5**3*X6**3/y**5 + X1**3*X2**4*X4**6*X5**2*X6**3/y**5 + X1**3*X2**4*X4**6*X5**2*X6**2/y**5 + X1**3*X2**4*X4**5*X5**2*X6**2/y**3 + X1**3*X2**4*X4**5*X5*X6**2/y**3 + X1**3*X2**4*X4**5*X5*X6/y**3 + X1**3*X2**4*X4**4*X5*X6/y + X1**3*X2**4*X4**4*X6/y + X1**3*X2**4*X4**4/y + X1**3*X2**3*X4**7*X5**4*X6**4/y**8 + X1**3*X2**3*X4**7*X5**3*X6**4/y**7 + X1**3*X2**3*X4**7*X5**3*X6**3/y**7 + X1**3*X2**3*X4**6*X5**4*X6**4/y**7 + X1**3*X2**3*X4**6*X5**3*X6**4/y**7 + 2*X1**3*X2**3*X4**6*X5**3*X6**3/y**6 + X1**3*X2**3*X4**6*X5**2*X6**3/y**5 + X1**3*X2**3*X4**6*X5**2*X6**2/y**5 + X1**3*X2**3*X4**5*X5**3*X6**3/y**5 + X1**3*X2**3*X4**5*X5**2*X6**3/y**5 + 2*X1**3*X2**3*X4**5*X5**2*X6**2/y**4 + X1**3*X2**3*X4**5*X5*X6**2/y**3 + X1**3*X2**3*X4**5*X5*X6/y**3 + X1**3*X2**3*X4**4*X5**2*X6**2/y**3 + X1**3*X2**3*X4**4*X5*X6**2/y**3 + 2*X1**3*X2**3*X4**4*X5*X6/y**2 + X1**3*X2**3*X4**4*X6/y + X1**3*X2**3*X4**4/y + X1**3*X2**3*X4**3*X5*X6/y + X1**3*X2**3*X4**3*X6/y + X1**3*X2**3*X4**3 + X1**2*X2**3*X4**6*X5**4*X6**4/y**7 + X1**2*X2**3*X4**6*X5**3*X6**4/y**7 + X1**2*X2**3*X4**6*X5**3*X6**3/y**7 + X1**2*X2**3*X4**5*X5**3*X6**3/y**5 + X1**2*X2**3*X4**5*X5**2*X6**3/y**5 + X1**2*X2**3*X4**5*X5**2*X6**2/y**5 + X1**2*X2**3*X4**4*X5**2*X6**2/y**3 + X1**2*X2**3*X4**4*X5*X6**2/y**3 + X1**2*X2**3*X4**4*X5*X6/y**3 + X1**2*X2**3*X4**3*X5*X6/y + X1**2*X2**3*X4**3*X6/y + X1**2*X2**3*X4**3/y + X1**2*X2**2*X4**6*X5**4*X6**4/y**8 + X1**2*X2**2*X4**6*X5**3*X6**4/y**7 + X1**2*X2**2*X4**6*X5**3*X6**3/y**7 + X1**2*X2**2*X4**5*X5**4*X6**4/y**7 + X1**2*X2**2*X4**5*X5**3*X6**4/y**7 + 2*X1**2*X2**2*X4**5*X5**3*X6**3/y**6 + X1**2*X2**2*X4**5*X5**2*X6**3/y**5 + X1**2*X2**2*X4**5*X5**2*X6**2/y**5 + X1**2*X2**2*X4**4*X5**3*X6**3/y**5 + X1**2*X2**2*X4**4*X5**2*X6**3/y**5 + 2*X1**2*X2**2*X4**4*X5**2*X6**2/y**4 + X1**2*X2**2*X4**4*X5*X6**2/y**3 + X1**2*X2**2*X4**4*X5*X6/y**3 + X1**2*X2**2*X4**3*X5**2*X6**2/y**3 + X1**2*X2**2*X4**3*X5*X6**2/y**3 + 2*X1**2*X2**2*X4**3*X5*X6/y**2 + X1**2*X2**2*X4**3*X6/y + X1**2*X2**2*X4**3/y + X1**2*X2**2*X4**2*X5*X6/y + X1**2*X2**2*X4**2*X6/y + X1**2*X2**2*X4**2 + X1*X2**2*X4**5*X5**4*X6**4/y**7 + X1*X2**2*X4**5*X5**3*X6**4/y**7 + X1*X2**2*X4**5*X5**3*X6**3/y**7 + X1*X2**2*X4**4*X5**3*X6**3/y**5 + X1*X2**2*X4**4*X5**2*X6**3/y**5 + X1*X2**2*X4**4*X5**2*X6**2/y**5 + X1*X2**2*X4**3*X5**2*X6**2/y**3 + X1*X2**2*X4**3*X5*X6**2/y**3 + X1*X2**2*X4**3*X5*X6/y**3 + X1*X2**2*X4**2*X5*X6/y + X1*X2**2*X4**2*X6/y + X1*X2**2*X4**2/y + X1*X2*X4**5*X5**4*X6**4/y**8 + X1*X2*X4**5*X5**3*X6**4/y**7 + X1*X2*X4**5*X5**3*X6**3/y**7 + X1*X2*X4**4*X5**4*X6**4/y**7 + X1*X2*X4**4*X5**3*X6**4/y**7 + 2*X1*X2*X4**4*X5**3*X6**3/y**6 + X1*X2*X4**4*X5**2*X6**3/y**5 + X1*X2*X4**4*X5**2*X6**2/y**5 + X1*X2*X4**3*X5**3*X6**3/y**5 + X1*X2*X4**3*X5**2*X6**3/y**5 + 2*X1*X2*X4**3*X5**2*X6**2/y**4 + X1*X2*X4**3*X5*X6**2/y**3 + X1*X2*X4**3*X5*X6/y**3 + X1*X2*X4**2*X5**2*X6**2/y**3 + X1*X2*X4**2*X5*X6**2/y**3 + 2*X1*X2*X4**2*X5*X6/y**2 + X1*X2*X4**2*X6/y + X1*X2*X4**2/y + X1*X2*X4*X5*X6/y + X1*X2*X4*X6/y + X1*X2*X4 + X2*X4**4*X5**4*X6**4/y**7 + X2*X4**4*X5**3*X6**4/y**7 + X2*X4**4*X5**3*X6**3/y**7 + X2*X4**3*X5**3*X6**3/y**5 + X2*X4**3*X5**2*X6**3/y**5 + X2*X4**3*X5**2*X6**2/y**5 + X2*X4**2*X5**2*X6**2/y**3 + X2*X4**2*X5*X6**2/y**3 + X2*X4**2*X5*X6/y**3 + X2*X4*X5*X6/y + X2*X4*X6/y + X2*X4/y + X4**4*X5**4*X6**4/y**8 + X4**4*X5**3*X6**4/y**7 + X4**4*X5**3*X6**3/y**7 + X4**3*X5**3*X6**3/y**6 + X4**3*X5**2*X6**3/y**5 + X4**3*X5**2*X6**2/y**5 + X4**2*X5**2*X6**2/y**4 + X4**2*X5*X6**2/y**3 + X4**2*X5*X6/y**3 + X4*X5*X6/y**2 + X4*X6/y + X4/y + 1


Data of street p_5
In american resolution
----------------------------

4d Soliton generating function (with spin)
X2**4*X3**4*X4**4*X5**7*X6**4/y**7 + X2**4*X3**4*X4**4*X5**7*X6**3/y**7 + X2**4*X3**4*X4**3*X5**7*X6**3/y**8 + X2**4*X3**4*X4**3*X5**6*X6**3/y**7 + X2**4*X3**4*X4**3*X5**6*X6**2/y**7 + X2**4*X3**4*X4**2*X5**6*X6**2/y**8 + X2**4*X3**4*X4**2*X5**5*X6**2/y**7 + X2**4*X3**4*X4**2*X5**5*X6/y**7 + X2**4*X3**4*X4*X5**5*X6/y**8 + X2**4*X3**4*X4*X5**4*X6/y**7 + X2**4*X3**4*X4*X5**4/y**7 + X2**4*X3**4*X5**4/y**8 + X2**3*X3**4*X4**4*X5**7*X6**4/y**7 + X2**3*X3**4*X4**4*X5**7*X6**3/y**7 + X2**3*X3**4*X4**3*X5**7*X6**3/y**7 + X2**3*X3**4*X4**3*X5**6*X6**3/y**7 + X2**3*X3**4*X4**3*X5**6*X6**2/y**7 + X2**3*X3**4*X4**2*X5**6*X6**2/y**7 + X2**3*X3**4*X4**2*X5**5*X6**2/y**7 + X2**3*X3**4*X4**2*X5**5*X6/y**7 + X2**3*X3**4*X4*X5**5*X6/y**7 + X2**3*X3**4*X4*X5**4*X6/y**7 + X2**3*X3**4*X4*X5**4/y**7 + X2**3*X3**4*X5**4/y**7 + X2**3*X3**3*X4**4*X5**7*X6**4/y**6 + X2**3*X3**3*X4**4*X5**7*X6**3/y**7 + X2**3*X3**3*X4**4*X5**6*X6**4/y**5 + X2**3*X3**3*X4**4*X5**6*X6**3/y**5 + X2**3*X3**3*X4**3*X5**7*X6**3/y**7 + 2*X2**3*X3**3*X4**3*X5**6*X6**3/y**6 + X2**3*X3**3*X4**3*X5**6*X6**2/y**7 + X2**3*X3**3*X4**3*X5**5*X6**3/y**5 + X2**3*X3**3*X4**3*X5**5*X6**2/y**5 + X2**3*X3**3*X4**2*X5**6*X6**2/y**7 + 2*X2**3*X3**3*X4**2*X5**5*X6**2/y**6 + X2**3*X3**3*X4**2*X5**5*X6/y**7 + X2**3*X3**3*X4**2*X5**4*X6**2/y**5 + X2**3*X3**3*X4**2*X5**4*X6/y**5 + X2**3*X3**3*X4*X5**5*X6/y**7 + 2*X2**3*X3**3*X4*X5**4*X6/y**6 + X2**3*X3**3*X4*X5**4/y**7 + X2**3*X3**3*X4*X5**3*X6/y**5 + X2**3*X3**3*X4*X5**3/y**5 + X2**3*X3**3*X5**4/y**7 + X2**3*X3**3*X5**3/y**6 + X2**2*X3**3*X4**4*X5**6*X6**4/y**5 + X2**2*X3**3*X4**4*X5**6*X6**3/y**5 + X2**2*X3**3*X4**3*X5**6*X6**3/y**5 + X2**2*X3**3*X4**3*X5**5*X6**3/y**5 + X2**2*X3**3*X4**3*X5**5*X6**2/y**5 + X2**2*X3**3*X4**2*X5**5*X6**2/y**5 + X2**2*X3**3*X4**2*X5**4*X6**2/y**5 + X2**2*X3**3*X4**2*X5**4*X6/y**5 + X2**2*X3**3*X4*X5**4*X6/y**5 + X2**2*X3**3*X4*X5**3*X6/y**5 + X2**2*X3**3*X4*X5**3/y**5 + X2**2*X3**3*X5**3/y**5 + X2**2*X3**2*X4**4*X5**6*X6**4/y**4 + X2**2*X3**2*X4**4*X5**6*X6**3/y**5 + X2**2*X3**2*X4**4*X5**5*X6**4/y**3 + X2**2*X3**2*X4**4*X5**5*X6**3/y**3 + X2**2*X3**2*X4**3*X5**6*X6**3/y**5 + 2*X2**2*X3**2*X4**3*X5**5*X6**3/y**4 + X2**2*X3**2*X4**3*X5**5*X6**2/y**5 + X2**2*X3**2*X4**3*X5**4*X6**3/y**3 + X2**2*X3**2*X4**3*X5**4*X6**2/y**3 + X2**2*X3**2*X4**2*X5**5*X6**2/y**5 + 2*X2**2*X3**2*X4**2*X5**4*X6**2/y**4 + X2**2*X3**2*X4**2*X5**4*X6/y**5 + X2**2*X3**2*X4**2*X5**3*X6**2/y**3 + X2**2*X3**2*X4**2*X5**3*X6/y**3 + X2**2*X3**2*X4*X5**4*X6/y**5 + 2*X2**2*X3**2*X4*X5**3*X6/y**4 + X2**2*X3**2*X4*X5**3/y**5 + X2**2*X3**2*X4*X5**2*X6/y**3 + X2**2*X3**2*X4*X5**2/y**3 + X2**2*X3**2*X5**3/y**5 + X2**2*X3**2*X5**2/y**4 + X2*X3**2*X4**4*X5**5*X6**4/y**3 + X2*X3**2*X4**4*X5**5*X6**3/y**3 + X2*X3**2*X4**3*X5**5*X6**3/y**3 + X2*X3**2*X4**3*X5**4*X6**3/y**3 + X2*X3**2*X4**3*X5**4*X6**2/y**3 + X2*X3**2*X4**2*X5**4*X6**2/y**3 + X2*X3**2*X4**2*X5**3*X6**2/y**3 + X2*X3**2*X4**2*X5**3*X6/y**3 + X2*X3**2*X4*X5**3*X6/y**3 + X2*X3**2*X4*X5**2*X6/y**3 + X2*X3**2*X4*X5**2/y**3 + X2*X3**2*X5**2/y**3 + X2*X3*X4**4*X5**5*X6**4/y**2 + X2*X3*X4**4*X5**5*X6**3/y**3 + X2*X3*X4**4*X5**4*X6**4/y + X2*X3*X4**4*X5**4*X6**3/y + X2*X3*X4**3*X5**5*X6**3/y**3 + 2*X2*X3*X4**3*X5**4*X6**3/y**2 + X2*X3*X4**3*X5**4*X6**2/y**3 + X2*X3*X4**3*X5**3*X6**3/y + X2*X3*X4**3*X5**3*X6**2/y + X2*X3*X4**2*X5**4*X6**2/y**3 + 2*X2*X3*X4**2*X5**3*X6**2/y**2 + X2*X3*X4**2*X5**3*X6/y**3 + X2*X3*X4**2*X5**2*X6**2/y + X2*X3*X4**2*X5**2*X6/y + X2*X3*X4*X5**3*X6/y**3 + 2*X2*X3*X4*X5**2*X6/y**2 + X2*X3*X4*X5**2/y**3 + X2*X3*X4*X5*X6/y + X2*X3*X4*X5/y + X2*X3*X5**2/y**3 + X2*X3*X5/y**2 + X3*X4**4*X5**4*X6**4/y + X3*X4**4*X5**4*X6**3/y + X3*X4**3*X5**4*X6**3/y + X3*X4**3*X5**3*X6**3/y + X3*X4**3*X5**3*X6**2/y + X3*X4**2*X5**3*X6**2/y + X3*X4**2*X5**2*X6**2/y + X3*X4**2*X5**2*X6/y + X3*X4*X5**2*X6/y + X3*X4*X5*X6/y + X3*X4*X5/y + X3*X5/y + X4**4*X5**4*X6**4 + X4**4*X5**4*X6**3/y + X4**3*X5**4*X6**3/y + X4**3*X5**3*X6**3 + X4**3*X5**3*X6**2/y + X4**2*X5**3*X6**2/y + X4**2*X5**2*X6**2 + X4**2*X5**2*X6/y + X4*X5**2*X6/y + X4*X5*X6 + X4*X5/y + X5/y + 1


Data of street p_2
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1**4*X2**7*X3**4*X4**4*X5**4/y**7 + X1**4*X2**7*X3**4*X4**3*X5**4/y**7 + X1**4*X2**7*X3**3*X4**4*X5**4/y**7 + X1**4*X2**7*X3**3*X4**4*X5**3/y**6 + X1**4*X2**7*X3**3*X4**3*X5**4/y**7 + X1**4*X2**7*X3**3*X4**3*X5**3/y**7 + X1**4*X2**6*X3**3*X4**4*X5**3/y**5 + X1**4*X2**6*X3**3*X4**3*X5**3/y**5 + X1**4*X2**6*X3**2*X4**4*X5**3/y**5 + X1**4*X2**6*X3**2*X4**4*X5**2/y**4 + X1**4*X2**6*X3**2*X4**3*X5**3/y**5 + X1**4*X2**6*X3**2*X4**3*X5**2/y**5 + X1**4*X2**5*X3**2*X4**4*X5**2/y**3 + X1**4*X2**5*X3**2*X4**3*X5**2/y**3 + X1**4*X2**5*X3*X4**4*X5**2/y**3 + X1**4*X2**5*X3*X4**4*X5/y**2 + X1**4*X2**5*X3*X4**3*X5**2/y**3 + X1**4*X2**5*X3*X4**3*X5/y**3 + X1**4*X2**4*X3*X4**4*X5/y + X1**4*X2**4*X3*X4**3*X5/y + X1**4*X2**4*X4**4*X5/y + X1**4*X2**4*X4**4 + X1**4*X2**4*X4**3*X5/y + X1**4*X2**4*X4**3/y + X1**3*X2**7*X3**4*X4**3*X5**4/y**8 + X1**3*X2**7*X3**3*X4**3*X5**4/y**7 + X1**3*X2**7*X3**3*X4**3*X5**3/y**7 + X1**3*X2**6*X3**4*X4**3*X5**4/y**7 + X1**3*X2**6*X3**4*X4**2*X5**4/y**7 + X1**3*X2**6*X3**3*X4**3*X5**4/y**7 + 2*X1**3*X2**6*X3**3*X4**3*X5**3/y**6 + X1**3*X2**6*X3**3*X4**2*X5**4/y**7 + X1**3*X2**6*X3**3*X4**2*X5**3/y**7 + X1**3*X2**6*X3**2*X4**3*X5**3/y**5 + X1**3*X2**6*X3**2*X4**3*X5**2/y**5 + X1**3*X2**5*X3**3*X4**3*X5**3/y**5 + X1**3*X2**5*X3**3*X4**2*X5**3/y**5 + X1**3*X2**5*X3**2*X4**3*X5**3/y**5 + 2*X1**3*X2**5*X3**2*X4**3*X5**2/y**4 + X1**3*X2**5*X3**2*X4**2*X5**3/y**5 + X1**3*X2**5*X3**2*X4**2*X5**2/y**5 + X1**3*X2**5*X3*X4**3*X5**2/y**3 + X1**3*X2**5*X3*X4**3*X5/y**3 + X1**3*X2**4*X3**2*X4**3*X5**2/y**3 + X1**3*X2**4*X3**2*X4**2*X5**2/y**3 + X1**3*X2**4*X3*X4**3*X5**2/y**3 + 2*X1**3*X2**4*X3*X4**3*X5/y**2 + X1**3*X2**4*X3*X4**2*X5**2/y**3 + X1**3*X2**4*X3*X4**2*X5/y**3 + X1**3*X2**4*X4**3*X5/y + X1**3*X2**4*X4**3/y + X1**3*X2**3*X3*X4**3*X5/y + X1**3*X2**3*X3*X4**2*X5/y + X1**3*X2**3*X4**3*X5/y + X1**3*X2**3*X4**3 + X1**3*X2**3*X4**2*X5/y + X1**3*X2**3*X4**2/y + X1**2*X2**6*X3**4*X4**2*X5**4/y**8 + X1**2*X2**6*X3**3*X4**2*X5**4/y**7 + X1**2*X2**6*X3**3*X4**2*X5**3/y**7 + X1**2*X2**5*X3**4*X4**2*X5**4/y**7 + X1**2*X2**5*X3**4*X4*X5**4/y**7 + X1**2*X2**5*X3**3*X4**2*X5**4/y**7 + 2*X1**2*X2**5*X3**3*X4**2*X5**3/y**6 + X1**2*X2**5*X3**3*X4*X5**4/y**7 + X1**2*X2**5*X3**3*X4*X5**3/y**7 + X1**2*X2**5*X3**2*X4**2*X5**3/y**5 + X1**2*X2**5*X3**2*X4**2*X5**2/y**5 + X1**2*X2**4*X3**3*X4**2*X5**3/y**5 + X1**2*X2**4*X3**3*X4*X5**3/y**5 + X1**2*X2**4*X3**2*X4**2*X5**3/y**5 + 2*X1**2*X2**4*X3**2*X4**2*X5**2/y**4 + X1**2*X2**4*X3**2*X4*X5**3/y**5 + X1**2*X2**4*X3**2*X4*X5**2/y**5 + X1**2*X2**4*X3*X4**2*X5**2/y**3 + X1**2*X2**4*X3*X4**2*X5/y**3 + X1**2*X2**3*X3**2*X4**2*X5**2/y**3 + X1**2*X2**3*X3**2*X4*X5**2/y**3 + X1**2*X2**3*X3*X4**2*X5**2/y**3 + 2*X1**2*X2**3*X3*X4**2*X5/y**2 + X1**2*X2**3*X3*X4*X5**2/y**3 + X1**2*X2**3*X3*X4*X5/y**3 + X1**2*X2**3*X4**2*X5/y + X1**2*X2**3*X4**2/y + X1**2*X2**2*X3*X4**2*X5/y + X1**2*X2**2*X3*X4*X5/y + X1**2*X2**2*X4**2*X5/y + X1**2*X2**2*X4**2 + X1**2*X2**2*X4*X5/y + X1**2*X2**2*X4/y + X1*X2**5*X3**4*X4*X5**4/y**8 + X1*X2**5*X3**3*X4*X5**4/y**7 + X1*X2**5*X3**3*X4*X5**3/y**7 + X1*X2**4*X3**4*X4*X5**4/y**7 + X1*X2**4*X3**4*X5**4/y**7 + X1*X2**4*X3**3*X4*X5**4/y**7 + 2*X1*X2**4*X3**3*X4*X5**3/y**6 + X1*X2**4*X3**3*X5**4/y**7 + X1*X2**4*X3**3*X5**3/y**7 + X1*X2**4*X3**2*X4*X5**3/y**5 + X1*X2**4*X3**2*X4*X5**2/y**5 + X1*X2**3*X3**3*X4*X5**3/y**5 + X1*X2**3*X3**3*X5**3/y**5 + X1*X2**3*X3**2*X4*X5**3/y**5 + 2*X1*X2**3*X3**2*X4*X5**2/y**4 + X1*X2**3*X3**2*X5**3/y**5 + X1*X2**3*X3**2*X5**2/y**5 + X1*X2**3*X3*X4*X5**2/y**3 + X1*X2**3*X3*X4*X5/y**3 + X1*X2**2*X3**2*X4*X5**2/y**3 + X1*X2**2*X3**2*X5**2/y**3 + X1*X2**2*X3*X4*X5**2/y**3 + 2*X1*X2**2*X3*X4*X5/y**2 + X1*X2**2*X3*X5**2/y**3 + X1*X2**2*X3*X5/y**3 + X1*X2**2*X4*X5/y + X1*X2**2*X4/y + X1*X2*X3*X4*X5/y + X1*X2*X3*X5/y + X1*X2*X4*X5/y + X1*X2*X4 + X1*X2*X5/y + X1*X2/y + X2**4*X3**4*X5**4/y**8 + X2**4*X3**3*X5**4/y**7 + X2**4*X3**3*X5**3/y**7 + X2**3*X3**3*X5**3/y**6 + X2**3*X3**2*X5**3/y**5 + X2**3*X3**2*X5**2/y**5 + X2**2*X3**2*X5**2/y**4 + X2**2*X3*X5**2/y**3 + X2**2*X3*X5/y**3 + X2*X3*X5/y**2 + X2*X5/y + X2/y + 1


Data of street p_3
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1**4*X2**4*X3**7*X5**4*X6**4/y**7 + X1**4*X2**4*X3**7*X5**3*X6**4/y**7 + X1**4*X2**3*X3**7*X5**3*X6**4/y**8 + X1**4*X2**3*X3**6*X5**3*X6**4/y**7 + X1**4*X2**3*X3**6*X5**2*X6**4/y**7 + X1**4*X2**2*X3**6*X5**2*X6**4/y**8 + X1**4*X2**2*X3**5*X5**2*X6**4/y**7 + X1**4*X2**2*X3**5*X5*X6**4/y**7 + X1**4*X2*X3**5*X5*X6**4/y**8 + X1**4*X2*X3**4*X5*X6**4/y**7 + X1**4*X2*X3**4*X6**4/y**7 + X1**4*X3**4*X6**4/y**8 + X1**3*X2**4*X3**7*X5**4*X6**4/y**7 + X1**3*X2**4*X3**7*X5**4*X6**3/y**6 + X1**3*X2**4*X3**7*X5**3*X6**4/y**7 + X1**3*X2**4*X3**7*X5**3*X6**3/y**7 + X1**3*X2**4*X3**6*X5**4*X6**3/y**5 + X1**3*X2**4*X3**6*X5**3*X6**3/y**5 + X1**3*X2**3*X3**7*X5**3*X6**4/y**7 + X1**3*X2**3*X3**7*X5**3*X6**3/y**7 + X1**3*X2**3*X3**6*X5**3*X6**4/y**7 + 2*X1**3*X2**3*X3**6*X5**3*X6**3/y**6 + X1**3*X2**3*X3**6*X5**2*X6**4/y**7 + X1**3*X2**3*X3**6*X5**2*X6**3/y**7 + X1**3*X2**3*X3**5*X5**3*X6**3/y**5 + X1**3*X2**3*X3**5*X5**2*X6**3/y**5 + X1**3*X2**2*X3**6*X5**2*X6**4/y**7 + X1**3*X2**2*X3**6*X5**2*X6**3/y**7 + X1**3*X2**2*X3**5*X5**2*X6**4/y**7 + 2*X1**3*X2**2*X3**5*X5**2*X6**3/y**6 + X1**3*X2**2*X3**5*X5*X6**4/y**7 + X1**3*X2**2*X3**5*X5*X6**3/y**7 + X1**3*X2**2*X3**4*X5**2*X6**3/y**5 + X1**3*X2**2*X3**4*X5*X6**3/y**5 + X1**3*X2*X3**5*X5*X6**4/y**7 + X1**3*X2*X3**5*X5*X6**3/y**7 + X1**3*X2*X3**4*X5*X6**4/y**7 + 2*X1**3*X2*X3**4*X5*X6**3/y**6 + X1**3*X2*X3**4*X6**4/y**7 + X1**3*X2*X3**4*X6**3/y**7 + X1**3*X2*X3**3*X5*X6**3/y**5 + X1**3*X2*X3**3*X6**3/y**5 + X1**3*X3**4*X6**4/y**7 + X1**3*X3**4*X6**3/y**7 + X1**3*X3**3*X6**3/y**6 + X1**2*X2**4*X3**6*X5**4*X6**3/y**5 + X1**2*X2**4*X3**6*X5**4*X6**2/y**4 + X1**2*X2**4*X3**6*X5**3*X6**3/y**5 + X1**2*X2**4*X3**6*X5**3*X6**2/y**5 + X1**2*X2**4*X3**5*X5**4*X6**2/y**3 + X1**2*X2**4*X3**5*X5**3*X6**2/y**3 + X1**2*X2**3*X3**6*X5**3*X6**3/y**5 + X1**2*X2**3*X3**6*X5**3*X6**2/y**5 + X1**2*X2**3*X3**5*X5**3*X6**3/y**5 + 2*X1**2*X2**3*X3**5*X5**3*X6**2/y**4 + X1**2*X2**3*X3**5*X5**2*X6**3/y**5 + X1**2*X2**3*X3**5*X5**2*X6**2/y**5 + X1**2*X2**3*X3**4*X5**3*X6**2/y**3 + X1**2*X2**3*X3**4*X5**2*X6**2/y**3 + X1**2*X2**2*X3**5*X5**2*X6**3/y**5 + X1**2*X2**2*X3**5*X5**2*X6**2/y**5 + X1**2*X2**2*X3**4*X5**2*X6**3/y**5 + 2*X1**2*X2**2*X3**4*X5**2*X6**2/y**4 + X1**2*X2**2*X3**4*X5*X6**3/y**5 + X1**2*X2**2*X3**4*X5*X6**2/y**5 + X1**2*X2**2*X3**3*X5**2*X6**2/y**3 + X1**2*X2**2*X3**3*X5*X6**2/y**3 + X1**2*X2*X3**4*X5*X6**3/y**5 + X1**2*X2*X3**4*X5*X6**2/y**5 + X1**2*X2*X3**3*X5*X6**3/y**5 + 2*X1**2*X2*X3**3*X5*X6**2/y**4 + X1**2*X2*X3**3*X6**3/y**5 + X1**2*X2*X3**3*X6**2/y**5 + X1**2*X2*X3**2*X5*X6**2/y**3 + X1**2*X2*X3**2*X6**2/y**3 + X1**2*X3**3*X6**3/y**5 + X1**2*X3**3*X6**2/y**5 + X1**2*X3**2*X6**2/y**4 + X1*X2**4*X3**5*X5**4*X6**2/y**3 + X1*X2**4*X3**5*X5**4*X6/y**2 + X1*X2**4*X3**5*X5**3*X6**2/y**3 + X1*X2**4*X3**5*X5**3*X6/y**3 + X1*X2**4*X3**4*X5**4*X6/y + X1*X2**4*X3**4*X5**3*X6/y + X1*X2**3*X3**5*X5**3*X6**2/y**3 + X1*X2**3*X3**5*X5**3*X6/y**3 + X1*X2**3*X3**4*X5**3*X6**2/y**3 + 2*X1*X2**3*X3**4*X5**3*X6/y**2 + X1*X2**3*X3**4*X5**2*X6**2/y**3 + X1*X2**3*X3**4*X5**2*X6/y**3 + X1*X2**3*X3**3*X5**3*X6/y + X1*X2**3*X3**3*X5**2*X6/y + X1*X2**2*X3**4*X5**2*X6**2/y**3 + X1*X2**2*X3**4*X5**2*X6/y**3 + X1*X2**2*X3**3*X5**2*X6**2/y**3 + 2*X1*X2**2*X3**3*X5**2*X6/y**2 + X1*X2**2*X3**3*X5*X6**2/y**3 + X1*X2**2*X3**3*X5*X6/y**3 + X1*X2**2*X3**2*X5**2*X6/y + X1*X2**2*X3**2*X5*X6/y + X1*X2*X3**3*X5*X6**2/y**3 + X1*X2*X3**3*X5*X6/y**3 + X1*X2*X3**2*X5*X6**2/y**3 + 2*X1*X2*X3**2*X5*X6/y**2 + X1*X2*X3**2*X6**2/y**3 + X1*X2*X3**2*X6/y**3 + X1*X2*X3*X5*X6/y + X1*X2*X3*X6/y + X1*X3**2*X6**2/y**3 + X1*X3**2*X6/y**3 + X1*X3*X6/y**2 + X2**4*X3**4*X5**4*X6/y + X2**4*X3**4*X5**4 + X2**4*X3**4*X5**3*X6/y + X2**4*X3**4*X5**3/y + X2**3*X3**4*X5**3*X6/y + X2**3*X3**4*X5**3/y + X2**3*X3**3*X5**3*X6/y + X2**3*X3**3*X5**3 + X2**3*X3**3*X5**2*X6/y + X2**3*X3**3*X5**2/y + X2**2*X3**3*X5**2*X6/y + X2**2*X3**3*X5**2/y + X2**2*X3**2*X5**2*X6/y + X2**2*X3**2*X5**2 + X2**2*X3**2*X5*X6/y + X2**2*X3**2*X5/y + X2*X3**2*X5*X6/y + X2*X3**2*X5/y + X2*X3*X5*X6/y + X2*X3*X5 + X2*X3*X6/y + X2*X3/y + X3*X6/y + X3/y + 1


Data of street p_1
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1**7*X2**4*X3**4*X4**4*X6**4/y**7 + X1**7*X2**4*X3**4*X4**4*X6**3/y**7 + X1**7*X2**4*X3**3*X4**4*X6**3/y**8 + X1**7*X2**3*X3**4*X4**4*X6**4/y**7 + X1**7*X2**3*X3**4*X4**4*X6**3/y**7 + X1**7*X2**3*X3**4*X4**3*X6**4/y**6 + X1**7*X2**3*X3**4*X4**3*X6**3/y**7 + X1**7*X2**3*X3**3*X4**4*X6**3/y**7 + X1**7*X2**3*X3**3*X4**3*X6**3/y**7 + X1**6*X2**4*X3**3*X4**4*X6**3/y**7 + X1**6*X2**4*X3**3*X4**4*X6**2/y**7 + X1**6*X2**4*X3**2*X4**4*X6**2/y**8 + X1**6*X2**3*X3**4*X4**3*X6**4/y**5 + X1**6*X2**3*X3**4*X4**3*X6**3/y**5 + X1**6*X2**3*X3**3*X4**4*X6**3/y**7 + X1**6*X2**3*X3**3*X4**4*X6**2/y**7 + 2*X1**6*X2**3*X3**3*X4**3*X6**3/y**6 + X1**6*X2**3*X3**3*X4**3*X6**2/y**7 + X1**6*X2**3*X3**2*X4**4*X6**2/y**7 + X1**6*X2**3*X3**2*X4**3*X6**2/y**7 + X1**6*X2**2*X3**4*X4**3*X6**4/y**5 + X1**6*X2**2*X3**4*X4**3*X6**3/y**5 + X1**6*X2**2*X3**4*X4**2*X6**4/y**4 + X1**6*X2**2*X3**4*X4**2*X6**3/y**5 + X1**6*X2**2*X3**3*X4**3*X6**3/y**5 + X1**6*X2**2*X3**3*X4**2*X6**3/y**5 + X1**5*X2**4*X3**2*X4**4*X6**2/y**7 + X1**5*X2**4*X3**2*X4**4*X6/y**7 + X1**5*X2**4*X3*X4**4*X6/y**8 + X1**5*X2**3*X3**3*X4**3*X6**3/y**5 + X1**5*X2**3*X3**3*X4**3*X6**2/y**5 + X1**5*X2**3*X3**2*X4**4*X6**2/y**7 + X1**5*X2**3*X3**2*X4**4*X6/y**7 + 2*X1**5*X2**3*X3**2*X4**3*X6**2/y**6 + X1**5*X2**3*X3**2*X4**3*X6/y**7 + X1**5*X2**3*X3*X4**4*X6/y**7 + X1**5*X2**3*X3*X4**3*X6/y**7 + X1**5*X2**2*X3**4*X4**2*X6**4/y**3 + X1**5*X2**2*X3**4*X4**2*X6**3/y**3 + X1**5*X2**2*X3**3*X4**3*X6**3/y**5 + X1**5*X2**2*X3**3*X4**3*X6**2/y**5 + 2*X1**5*X2**2*X3**3*X4**2*X6**3/y**4 + X1**5*X2**2*X3**3*X4**2*X6**2/y**5 + X1**5*X2**2*X3**2*X4**3*X6**2/y**5 + X1**5*X2**2*X3**2*X4**2*X6**2/y**5 + X1**5*X2*X3**4*X4**2*X6**4/y**3 + X1**5*X2*X3**4*X4**2*X6**3/y**3 + X1**5*X2*X3**4*X4*X6**4/y**2 + X1**5*X2*X3**4*X4*X6**3/y**3 + X1**5*X2*X3**3*X4**2*X6**3/y**3 + X1**5*X2*X3**3*X4*X6**3/y**3 + X1**4*X2**4*X3*X4**4*X6/y**7 + X1**4*X2**4*X3*X4**4/y**7 + X1**4*X2**4*X4**4/y**8 + X1**4*X2**3*X3**2*X4**3*X6**2/y**5 + X1**4*X2**3*X3**2*X4**3*X6/y**5 + X1**4*X2**3*X3*X4**4*X6/y**7 + X1**4*X2**3*X3*X4**4/y**7 + 2*X1**4*X2**3*X3*X4**3*X6/y**6 + X1**4*X2**3*X3*X4**3/y**7 + X1**4*X2**3*X4**4/y**7 + X1**4*X2**3*X4**3/y**7 + X1**4*X2**2*X3**3*X4**2*X6**3/y**3 + X1**4*X2**2*X3**3*X4**2*X6**2/y**3 + X1**4*X2**2*X3**2*X4**3*X6**2/y**5 + X1**4*X2**2*X3**2*X4**3*X6/y**5 + 2*X1**4*X2**2*X3**2*X4**2*X6**2/y**4 + X1**4*X2**2*X3**2*X4**2*X6/y**5 + X1**4*X2**2*X3*X4**3*X6/y**5 + X1**4*X2**2*X3*X4**2*X6/y**5 + X1**4*X2*X3**4*X4*X6**4/y + X1**4*X2*X3**4*X4*X6**3/y + X1**4*X2*X3**3*X4**2*X6**3/y**3 + X1**4*X2*X3**3*X4**2*X6**2/y**3 + 2*X1**4*X2*X3**3*X4*X6**3/y**2 + X1**4*X2*X3**3*X4*X6**2/y**3 + X1**4*X2*X3**2*X4**2*X6**2/y**3 + X1**4*X2*X3**2*X4*X6**2/y**3 + X1**4*X3**4*X4*X6**4/y + X1**4*X3**4*X4*X6**3/y + X1**4*X3**4*X6**4 + X1**4*X3**4*X6**3/y + X1**4*X3**3*X4*X6**3/y + X1**4*X3**3*X6**3/y + X1**3*X2**3*X3*X4**3*X6/y**5 + X1**3*X2**3*X3*X4**3/y**5 + X1**3*X2**3*X4**3/y**6 + X1**3*X2**2*X3**2*X4**2*X6**2/y**3 + X1**3*X2**2*X3**2*X4**2*X6/y**3 + X1**3*X2**2*X3*X4**3*X6/y**5 + X1**3*X2**2*X3*X4**3/y**5 + 2*X1**3*X2**2*X3*X4**2*X6/y**4 + X1**3*X2**2*X3*X4**2/y**5 + X1**3*X2**2*X4**3/y**5 + X1**3*X2**2*X4**2/y**5 + X1**3*X2*X3**3*X4*X6**3/y + X1**3*X2*X3**3*X4*X6**2/y + X1**3*X2*X3**2*X4**2*X6**2/y**3 + X1**3*X2*X3**2*X4**2*X6/y**3 + 2*X1**3*X2*X3**2*X4*X6**2/y**2 + X1**3*X2*X3**2*X4*X6/y**3 + X1**3*X2*X3*X4**2*X6/y**3 + X1**3*X2*X3*X4*X6/y**3 + X1**3*X3**3*X4*X6**3/y + X1**3*X3**3*X4*X6**2/y + X1**3*X3**3*X6**3 + X1**3*X3**3*X6**2/y + X1**3*X3**2*X4*X6**2/y + X1**3*X3**2*X6**2/y + X1**2*X2**2*X3*X4**2*X6/y**3 + X1**2*X2**2*X3*X4**2/y**3 + X1**2*X2**2*X4**2/y**4 + X1**2*X2*X3**2*X4*X6**2/y + X1**2*X2*X3**2*X4*X6/y + X1**2*X2*X3*X4**2*X6/y**3 + X1**2*X2*X3*X4**2/y**3 + 2*X1**2*X2*X3*X4*X6/y**2 + X1**2*X2*X3*X4/y**3 + X1**2*X2*X4**2/y**3 + X1**2*X2*X4/y**3 + X1**2*X3**2*X4*X6**2/y + X1**2*X3**2*X4*X6/y + X1**2*X3**2*X6**2 + X1**2*X3**2*X6/y + X1**2*X3*X4*X6/y + X1**2*X3*X6/y + X1*X2*X3*X4*X6/y + X1*X2*X3*X4/y + X1*X2*X4/y**2 + X1*X3*X4*X6/y + X1*X3*X4/y + X1*X3*X6 + X1*X3/y + X1*X4/y + X1/y + 1


Data of street p_6
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1**4*X3**4*X4**4*X5**4*X6**7/y**7 + X1**4*X3**4*X4**4*X5**3*X6**7/y**7 + X1**4*X3**4*X4**3*X5**3*X6**7/y**6 + X1**4*X3**4*X4**3*X5**3*X6**6/y**5 + X1**4*X3**4*X4**3*X5**2*X6**6/y**5 + X1**4*X3**4*X4**2*X5**2*X6**6/y**4 + X1**4*X3**4*X4**2*X5**2*X6**5/y**3 + X1**4*X3**4*X4**2*X5*X6**5/y**3 + X1**4*X3**4*X4*X5*X6**5/y**2 + X1**4*X3**4*X4*X5*X6**4/y + X1**4*X3**4*X4*X6**4/y + X1**4*X3**4*X6**4 + X1**3*X3**4*X4**4*X5**4*X6**7/y**7 + X1**3*X3**4*X4**4*X5**3*X6**7/y**7 + X1**3*X3**4*X4**3*X5**3*X6**7/y**7 + X1**3*X3**4*X4**3*X5**3*X6**6/y**5 + X1**3*X3**4*X4**3*X5**2*X6**6/y**5 + X1**3*X3**4*X4**2*X5**2*X6**6/y**5 + X1**3*X3**4*X4**2*X5**2*X6**5/y**3 + X1**3*X3**4*X4**2*X5*X6**5/y**3 + X1**3*X3**4*X4*X5*X6**5/y**3 + X1**3*X3**4*X4*X5*X6**4/y + X1**3*X3**4*X4*X6**4/y + X1**3*X3**4*X6**4/y + X1**3*X3**3*X4**4*X5**4*X6**7/y**8 + X1**3*X3**3*X4**4*X5**4*X6**6/y**7 + X1**3*X3**3*X4**4*X5**3*X6**7/y**7 + X1**3*X3**3*X4**4*X5**3*X6**6/y**7 + X1**3*X3**3*X4**3*X5**3*X6**7/y**7 + 2*X1**3*X3**3*X4**3*X5**3*X6**6/y**6 + X1**3*X3**3*X4**3*X5**3*X6**5/y**5 + X1**3*X3**3*X4**3*X5**2*X6**6/y**5 + X1**3*X3**3*X4**3*X5**2*X6**5/y**5 + X1**3*X3**3*X4**2*X5**2*X6**6/y**5 + 2*X1**3*X3**3*X4**2*X5**2*X6**5/y**4 + X1**3*X3**3*X4**2*X5**2*X6**4/y**3 + X1**3*X3**3*X4**2*X5*X6**5/y**3 + X1**3*X3**3*X4**2*X5*X6**4/y**3 + X1**3*X3**3*X4*X5*X6**5/y**3 + 2*X1**3*X3**3*X4*X5*X6**4/y**2 + X1**3*X3**3*X4*X5*X6**3/y + X1**3*X3**3*X4*X6**4/y + X1**3*X3**3*X4*X6**3/y + X1**3*X3**3*X6**4/y + X1**3*X3**3*X6**3 + X1**2*X3**3*X4**4*X5**4*X6**6/y**7 + X1**2*X3**3*X4**4*X5**3*X6**6/y**7 + X1**2*X3**3*X4**3*X5**3*X6**6/y**7 + X1**2*X3**3*X4**3*X5**3*X6**5/y**5 + X1**2*X3**3*X4**3*X5**2*X6**5/y**5 + X1**2*X3**3*X4**2*X5**2*X6**5/y**5 + X1**2*X3**3*X4**2*X5**2*X6**4/y**3 + X1**2*X3**3*X4**2*X5*X6**4/y**3 + X1**2*X3**3*X4*X5*X6**4/y**3 + X1**2*X3**3*X4*X5*X6**3/y + X1**2*X3**3*X4*X6**3/y + X1**2*X3**3*X6**3/y + X1**2*X3**2*X4**4*X5**4*X6**6/y**8 + X1**2*X3**2*X4**4*X5**4*X6**5/y**7 + X1**2*X3**2*X4**4*X5**3*X6**6/y**7 + X1**2*X3**2*X4**4*X5**3*X6**5/y**7 + X1**2*X3**2*X4**3*X5**3*X6**6/y**7 + 2*X1**2*X3**2*X4**3*X5**3*X6**5/y**6 + X1**2*X3**2*X4**3*X5**3*X6**4/y**5 + X1**2*X3**2*X4**3*X5**2*X6**5/y**5 + X1**2*X3**2*X4**3*X5**2*X6**4/y**5 + X1**2*X3**2*X4**2*X5**2*X6**5/y**5 + 2*X1**2*X3**2*X4**2*X5**2*X6**4/y**4 + X1**2*X3**2*X4**2*X5**2*X6**3/y**3 + X1**2*X3**2*X4**2*X5*X6**4/y**3 + X1**2*X3**2*X4**2*X5*X6**3/y**3 + X1**2*X3**2*X4*X5*X6**4/y**3 + 2*X1**2*X3**2*X4*X5*X6**3/y**2 + X1**2*X3**2*X4*X5*X6**2/y + X1**2*X3**2*X4*X6**3/y + X1**2*X3**2*X4*X6**2/y + X1**2*X3**2*X6**3/y + X1**2*X3**2*X6**2 + X1*X3**2*X4**4*X5**4*X6**5/y**7 + X1*X3**2*X4**4*X5**3*X6**5/y**7 + X1*X3**2*X4**3*X5**3*X6**5/y**7 + X1*X3**2*X4**3*X5**3*X6**4/y**5 + X1*X3**2*X4**3*X5**2*X6**4/y**5 + X1*X3**2*X4**2*X5**2*X6**4/y**5 + X1*X3**2*X4**2*X5**2*X6**3/y**3 + X1*X3**2*X4**2*X5*X6**3/y**3 + X1*X3**2*X4*X5*X6**3/y**3 + X1*X3**2*X4*X5*X6**2/y + X1*X3**2*X4*X6**2/y + X1*X3**2*X6**2/y + X1*X3*X4**4*X5**4*X6**5/y**8 + X1*X3*X4**4*X5**4*X6**4/y**7 + X1*X3*X4**4*X5**3*X6**5/y**7 + X1*X3*X4**4*X5**3*X6**4/y**7 + X1*X3*X4**3*X5**3*X6**5/y**7 + 2*X1*X3*X4**3*X5**3*X6**4/y**6 + X1*X3*X4**3*X5**3*X6**3/y**5 + X1*X3*X4**3*X5**2*X6**4/y**5 + X1*X3*X4**3*X5**2*X6**3/y**5 + X1*X3*X4**2*X5**2*X6**4/y**5 + 2*X1*X3*X4**2*X5**2*X6**3/y**4 + X1*X3*X4**2*X5**2*X6**2/y**3 + X1*X3*X4**2*X5*X6**3/y**3 + X1*X3*X4**2*X5*X6**2/y**3 + X1*X3*X4*X5*X6**3/y**3 + 2*X1*X3*X4*X5*X6**2/y**2 + X1*X3*X4*X5*X6/y + X1*X3*X4*X6**2/y + X1*X3*X4*X6/y + X1*X3*X6**2/y + X1*X3*X6 + X3*X4**4*X5**4*X6**4/y**7 + X3*X4**4*X5**3*X6**4/y**7 + X3*X4**3*X5**3*X6**4/y**7 + X3*X4**3*X5**3*X6**3/y**5 + X3*X4**3*X5**2*X6**3/y**5 + X3*X4**2*X5**2*X6**3/y**5 + X3*X4**2*X5**2*X6**2/y**3 + X3*X4**2*X5*X6**2/y**3 + X3*X4*X5*X6**2/y**3 + X3*X4*X5*X6/y + X3*X4*X6/y + X3*X6/y + X4**4*X5**4*X6**4/y**8 + X4**4*X5**3*X6**4/y**7 + X4**3*X5**3*X6**4/y**7 + X4**3*X5**3*X6**3/y**6 + X4**3*X5**2*X6**3/y**5 + X4**2*X5**2*X6**3/y**5 + X4**2*X5**2*X6**2/y**4 + X4**2*X5*X6**2/y**3 + X4*X5*X6**2/y**3 + X4*X5*X6/y**2 + X4*X6/y + X6/y + 1


Data of street p_4
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1**4*X2**4*X4**7*X5**4*X6**4/y**7 + X1**4*X2**4*X4**7*X5**4*X6**3/y**7 + X1**4*X2**4*X4**7*X5**3*X6**3/y**6 + X1**4*X2**4*X4**6*X5**3*X6**3/y**5 + X1**4*X2**4*X4**6*X5**3*X6**2/y**5 + X1**4*X2**4*X4**6*X5**2*X6**2/y**4 + X1**4*X2**4*X4**5*X5**2*X6**2/y**3 + X1**4*X2**4*X4**5*X5**2*X6/y**3 + X1**4*X2**4*X4**5*X5*X6/y**2 + X1**4*X2**4*X4**4*X5*X6/y + X1**4*X2**4*X4**4*X5/y + X1**4*X2**4*X4**4 + X1**4*X2**3*X4**7*X5**4*X6**4/y**7 + X1**4*X2**3*X4**7*X5**4*X6**3/y**7 + X1**4*X2**3*X4**7*X5**3*X6**3/y**7 + X1**4*X2**3*X4**6*X5**3*X6**3/y**5 + X1**4*X2**3*X4**6*X5**3*X6**2/y**5 + X1**4*X2**3*X4**6*X5**2*X6**2/y**5 + X1**4*X2**3*X4**5*X5**2*X6**2/y**3 + X1**4*X2**3*X4**5*X5**2*X6/y**3 + X1**4*X2**3*X4**5*X5*X6/y**3 + X1**4*X2**3*X4**4*X5*X6/y + X1**4*X2**3*X4**4*X5/y + X1**4*X2**3*X4**4/y + X1**3*X2**3*X4**7*X5**4*X6**4/y**8 + X1**3*X2**3*X4**7*X5**4*X6**3/y**7 + X1**3*X2**3*X4**7*X5**3*X6**3/y**7 + X1**3*X2**3*X4**6*X5**4*X6**4/y**7 + X1**3*X2**3*X4**6*X5**4*X6**3/y**7 + 2*X1**3*X2**3*X4**6*X5**3*X6**3/y**6 + X1**3*X2**3*X4**6*X5**3*X6**2/y**5 + X1**3*X2**3*X4**6*X5**2*X6**2/y**5 + X1**3*X2**3*X4**5*X5**3*X6**3/y**5 + X1**3*X2**3*X4**5*X5**3*X6**2/y**5 + 2*X1**3*X2**3*X4**5*X5**2*X6**2/y**4 + X1**3*X2**3*X4**5*X5**2*X6/y**3 + X1**3*X2**3*X4**5*X5*X6/y**3 + X1**3*X2**3*X4**4*X5**2*X6**2/y**3 + X1**3*X2**3*X4**4*X5**2*X6/y**3 + 2*X1**3*X2**3*X4**4*X5*X6/y**2 + X1**3*X2**3*X4**4*X5/y + X1**3*X2**3*X4**4/y + X1**3*X2**3*X4**3*X5*X6/y + X1**3*X2**3*X4**3*X5/y + X1**3*X2**3*X4**3 + X1**3*X2**2*X4**6*X5**4*X6**4/y**7 + X1**3*X2**2*X4**6*X5**4*X6**3/y**7 + X1**3*X2**2*X4**6*X5**3*X6**3/y**7 + X1**3*X2**2*X4**5*X5**3*X6**3/y**5 + X1**3*X2**2*X4**5*X5**3*X6**2/y**5 + X1**3*X2**2*X4**5*X5**2*X6**2/y**5 + X1**3*X2**2*X4**4*X5**2*X6**2/y**3 + X1**3*X2**2*X4**4*X5**2*X6/y**3 + X1**3*X2**2*X4**4*X5*X6/y**3 + X1**3*X2**2*X4**3*X5*X6/y + X1**3*X2**2*X4**3*X5/y + X1**3*X2**2*X4**3/y + X1**2*X2**2*X4**6*X5**4*X6**4/y**8 + X1**2*X2**2*X4**6*X5**4*X6**3/y**7 + X1**2*X2**2*X4**6*X5**3*X6**3/y**7 + X1**2*X2**2*X4**5*X5**4*X6**4/y**7 + X1**2*X2**2*X4**5*X5**4*X6**3/y**7 + 2*X1**2*X2**2*X4**5*X5**3*X6**3/y**6 + X1**2*X2**2*X4**5*X5**3*X6**2/y**5 + X1**2*X2**2*X4**5*X5**2*X6**2/y**5 + X1**2*X2**2*X4**4*X5**3*X6**3/y**5 + X1**2*X2**2*X4**4*X5**3*X6**2/y**5 + 2*X1**2*X2**2*X4**4*X5**2*X6**2/y**4 + X1**2*X2**2*X4**4*X5**2*X6/y**3 + X1**2*X2**2*X4**4*X5*X6/y**3 + X1**2*X2**2*X4**3*X5**2*X6**2/y**3 + X1**2*X2**2*X4**3*X5**2*X6/y**3 + 2*X1**2*X2**2*X4**3*X5*X6/y**2 + X1**2*X2**2*X4**3*X5/y + X1**2*X2**2*X4**3/y + X1**2*X2**2*X4**2*X5*X6/y + X1**2*X2**2*X4**2*X5/y + X1**2*X2**2*X4**2 + X1**2*X2*X4**5*X5**4*X6**4/y**7 + X1**2*X2*X4**5*X5**4*X6**3/y**7 + X1**2*X2*X4**5*X5**3*X6**3/y**7 + X1**2*X2*X4**4*X5**3*X6**3/y**5 + X1**2*X2*X4**4*X5**3*X6**2/y**5 + X1**2*X2*X4**4*X5**2*X6**2/y**5 + X1**2*X2*X4**3*X5**2*X6**2/y**3 + X1**2*X2*X4**3*X5**2*X6/y**3 + X1**2*X2*X4**3*X5*X6/y**3 + X1**2*X2*X4**2*X5*X6/y + X1**2*X2*X4**2*X5/y + X1**2*X2*X4**2/y + X1*X2*X4**5*X5**4*X6**4/y**8 + X1*X2*X4**5*X5**4*X6**3/y**7 + X1*X2*X4**5*X5**3*X6**3/y**7 + X1*X2*X4**4*X5**4*X6**4/y**7 + X1*X2*X4**4*X5**4*X6**3/y**7 + 2*X1*X2*X4**4*X5**3*X6**3/y**6 + X1*X2*X4**4*X5**3*X6**2/y**5 + X1*X2*X4**4*X5**2*X6**2/y**5 + X1*X2*X4**3*X5**3*X6**3/y**5 + X1*X2*X4**3*X5**3*X6**2/y**5 + 2*X1*X2*X4**3*X5**2*X6**2/y**4 + X1*X2*X4**3*X5**2*X6/y**3 + X1*X2*X4**3*X5*X6/y**3 + X1*X2*X4**2*X5**2*X6**2/y**3 + X1*X2*X4**2*X5**2*X6/y**3 + 2*X1*X2*X4**2*X5*X6/y**2 + X1*X2*X4**2*X5/y + X1*X2*X4**2/y + X1*X2*X4*X5*X6/y + X1*X2*X4*X5/y + X1*X2*X4 + X1*X4**4*X5**4*X6**4/y**7 + X1*X4**4*X5**4*X6**3/y**7 + X1*X4**4*X5**3*X6**3/y**7 + X1*X4**3*X5**3*X6**3/y**5 + X1*X4**3*X5**3*X6**2/y**5 + X1*X4**3*X5**2*X6**2/y**5 + X1*X4**2*X5**2*X6**2/y**3 + X1*X4**2*X5**2*X6/y**3 + X1*X4**2*X5*X6/y**3 + X1*X4*X5*X6/y + X1*X4*X5/y + X1*X4/y + X4**4*X5**4*X6**4/y**8 + X4**4*X5**4*X6**3/y**7 + X4**4*X5**3*X6**3/y**7 + X4**3*X5**3*X6**3/y**6 + X4**3*X5**3*X6**2/y**5 + X4**3*X5**2*X6**2/y**5 + X4**2*X5**2*X6**2/y**4 + X4**2*X5**2*X6/y**3 + X4**2*X5*X6/y**3 + X4*X5*X6/y**2 + X4*X5/y + X4/y + 1


Data of street p_5
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X2**4*X3**4*X4**4*X5**7*X6**4/y**7 + X2**4*X3**4*X4**3*X5**7*X6**4/y**7 + X2**4*X3**4*X4**3*X5**7*X6**3/y**8 + X2**4*X3**4*X4**3*X5**6*X6**3/y**7 + X2**4*X3**4*X4**2*X5**6*X6**3/y**7 + X2**4*X3**4*X4**2*X5**6*X6**2/y**8 + X2**4*X3**4*X4**2*X5**5*X6**2/y**7 + X2**4*X3**4*X4*X5**5*X6**2/y**7 + X2**4*X3**4*X4*X5**5*X6/y**8 + X2**4*X3**4*X4*X5**4*X6/y**7 + X2**4*X3**4*X5**4*X6/y**7 + X2**4*X3**4*X5**4/y**8 + X2**4*X3**3*X4**4*X5**7*X6**4/y**7 + X2**4*X3**3*X4**3*X5**7*X6**4/y**7 + X2**4*X3**3*X4**3*X5**7*X6**3/y**7 + X2**4*X3**3*X4**3*X5**6*X6**3/y**7 + X2**4*X3**3*X4**2*X5**6*X6**3/y**7 + X2**4*X3**3*X4**2*X5**6*X6**2/y**7 + X2**4*X3**3*X4**2*X5**5*X6**2/y**7 + X2**4*X3**3*X4*X5**5*X6**2/y**7 + X2**4*X3**3*X4*X5**5*X6/y**7 + X2**4*X3**3*X4*X5**4*X6/y**7 + X2**4*X3**3*X5**4*X6/y**7 + X2**4*X3**3*X5**4/y**7 + X2**3*X3**3*X4**4*X5**7*X6**4/y**6 + X2**3*X3**3*X4**4*X5**6*X6**4/y**5 + X2**3*X3**3*X4**3*X5**7*X6**4/y**7 + X2**3*X3**3*X4**3*X5**7*X6**3/y**7 + X2**3*X3**3*X4**3*X5**6*X6**4/y**5 + 2*X2**3*X3**3*X4**3*X5**6*X6**3/y**6 + X2**3*X3**3*X4**3*X5**5*X6**3/y**5 + X2**3*X3**3*X4**2*X5**6*X6**3/y**7 + X2**3*X3**3*X4**2*X5**6*X6**2/y**7 + X2**3*X3**3*X4**2*X5**5*X6**3/y**5 + 2*X2**3*X3**3*X4**2*X5**5*X6**2/y**6 + X2**3*X3**3*X4**2*X5**4*X6**2/y**5 + X2**3*X3**3*X4*X5**5*X6**2/y**7 + X2**3*X3**3*X4*X5**5*X6/y**7 + X2**3*X3**3*X4*X5**4*X6**2/y**5 + 2*X2**3*X3**3*X4*X5**4*X6/y**6 + X2**3*X3**3*X4*X5**3*X6/y**5 + X2**3*X3**3*X5**4*X6/y**7 + X2**3*X3**3*X5**4/y**7 + X2**3*X3**3*X5**3*X6/y**5 + X2**3*X3**3*X5**3/y**6 + X2**3*X3**2*X4**4*X5**6*X6**4/y**5 + X2**3*X3**2*X4**3*X5**6*X6**4/y**5 + X2**3*X3**2*X4**3*X5**6*X6**3/y**5 + X2**3*X3**2*X4**3*X5**5*X6**3/y**5 + X2**3*X3**2*X4**2*X5**5*X6**3/y**5 + X2**3*X3**2*X4**2*X5**5*X6**2/y**5 + X2**3*X3**2*X4**2*X5**4*X6**2/y**5 + X2**3*X3**2*X4*X5**4*X6**2/y**5 + X2**3*X3**2*X4*X5**4*X6/y**5 + X2**3*X3**2*X4*X5**3*X6/y**5 + X2**3*X3**2*X5**3*X6/y**5 + X2**3*X3**2*X5**3/y**5 + X2**2*X3**2*X4**4*X5**6*X6**4/y**4 + X2**2*X3**2*X4**4*X5**5*X6**4/y**3 + X2**2*X3**2*X4**3*X5**6*X6**4/y**5 + X2**2*X3**2*X4**3*X5**6*X6**3/y**5 + X2**2*X3**2*X4**3*X5**5*X6**4/y**3 + 2*X2**2*X3**2*X4**3*X5**5*X6**3/y**4 + X2**2*X3**2*X4**3*X5**4*X6**3/y**3 + X2**2*X3**2*X4**2*X5**5*X6**3/y**5 + X2**2*X3**2*X4**2*X5**5*X6**2/y**5 + X2**2*X3**2*X4**2*X5**4*X6**3/y**3 + 2*X2**2*X3**2*X4**2*X5**4*X6**2/y**4 + X2**2*X3**2*X4**2*X5**3*X6**2/y**3 + X2**2*X3**2*X4*X5**4*X6**2/y**5 + X2**2*X3**2*X4*X5**4*X6/y**5 + X2**2*X3**2*X4*X5**3*X6**2/y**3 + 2*X2**2*X3**2*X4*X5**3*X6/y**4 + X2**2*X3**2*X4*X5**2*X6/y**3 + X2**2*X3**2*X5**3*X6/y**5 + X2**2*X3**2*X5**3/y**5 + X2**2*X3**2*X5**2*X6/y**3 + X2**2*X3**2*X5**2/y**4 + X2**2*X3*X4**4*X5**5*X6**4/y**3 + X2**2*X3*X4**3*X5**5*X6**4/y**3 + X2**2*X3*X4**3*X5**5*X6**3/y**3 + X2**2*X3*X4**3*X5**4*X6**3/y**3 + X2**2*X3*X4**2*X5**4*X6**3/y**3 + X2**2*X3*X4**2*X5**4*X6**2/y**3 + X2**2*X3*X4**2*X5**3*X6**2/y**3 + X2**2*X3*X4*X5**3*X6**2/y**3 + X2**2*X3*X4*X5**3*X6/y**3 + X2**2*X3*X4*X5**2*X6/y**3 + X2**2*X3*X5**2*X6/y**3 + X2**2*X3*X5**2/y**3 + X2*X3*X4**4*X5**5*X6**4/y**2 + X2*X3*X4**4*X5**4*X6**4/y + X2*X3*X4**3*X5**5*X6**4/y**3 + X2*X3*X4**3*X5**5*X6**3/y**3 + X2*X3*X4**3*X5**4*X6**4/y + 2*X2*X3*X4**3*X5**4*X6**3/y**2 + X2*X3*X4**3*X5**3*X6**3/y + X2*X3*X4**2*X5**4*X6**3/y**3 + X2*X3*X4**2*X5**4*X6**2/y**3 + X2*X3*X4**2*X5**3*X6**3/y + 2*X2*X3*X4**2*X5**3*X6**2/y**2 + X2*X3*X4**2*X5**2*X6**2/y + X2*X3*X4*X5**3*X6**2/y**3 + X2*X3*X4*X5**3*X6/y**3 + X2*X3*X4*X5**2*X6**2/y + 2*X2*X3*X4*X5**2*X6/y**2 + X2*X3*X4*X5*X6/y + X2*X3*X5**2*X6/y**3 + X2*X3*X5**2/y**3 + X2*X3*X5*X6/y + X2*X3*X5/y**2 + X2*X4**4*X5**4*X6**4/y + X2*X4**3*X5**4*X6**4/y + X2*X4**3*X5**4*X6**3/y + X2*X4**3*X5**3*X6**3/y + X2*X4**2*X5**3*X6**3/y + X2*X4**2*X5**3*X6**2/y + X2*X4**2*X5**2*X6**2/y + X2*X4*X5**2*X6**2/y + X2*X4*X5**2*X6/y + X2*X4*X5*X6/y + X2*X5*X6/y + X2*X5/y + X4**4*X5**4*X6**4 + X4**3*X5**4*X6**4/y + X4**3*X5**4*X6**3/y + X4**3*X5**3*X6**3 + X4**2*X5**3*X6**3/y + X4**2*X5**3*X6**2/y + X4**2*X5**2*X6**2 + X4*X5**2*X6**2/y + X4*X5**2*X6/y + X4*X5*X6 + X5*X6/y + X5/y + 1


Data of street p_2
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1**4*X2**7*X3**4*X4**4*X5**4/y**7 + X1**4*X2**7*X3**4*X4**4*X5**3/y**7 + X1**4*X2**7*X3**3*X4**4*X5**3/y**6 + X1**4*X2**6*X3**3*X4**4*X5**3/y**5 + X1**4*X2**6*X3**3*X4**4*X5**2/y**5 + X1**4*X2**6*X3**2*X4**4*X5**2/y**4 + X1**4*X2**5*X3**2*X4**4*X5**2/y**3 + X1**4*X2**5*X3**2*X4**4*X5/y**3 + X1**4*X2**5*X3*X4**4*X5/y**2 + X1**4*X2**4*X3*X4**4*X5/y + X1**4*X2**4*X3*X4**4/y + X1**4*X2**4*X4**4 + X1**3*X2**7*X3**4*X4**4*X5**4/y**7 + X1**3*X2**7*X3**4*X4**4*X5**3/y**7 + X1**3*X2**7*X3**4*X4**3*X5**4/y**8 + X1**3*X2**7*X3**4*X4**3*X5**3/y**7 + X1**3*X2**7*X3**3*X4**4*X5**3/y**7 + X1**3*X2**7*X3**3*X4**3*X5**3/y**7 + X1**3*X2**6*X3**4*X4**3*X5**4/y**7 + X1**3*X2**6*X3**4*X4**3*X5**3/y**7 + X1**3*X2**6*X3**3*X4**4*X5**3/y**5 + X1**3*X2**6*X3**3*X4**4*X5**2/y**5 + 2*X1**3*X2**6*X3**3*X4**3*X5**3/y**6 + X1**3*X2**6*X3**3*X4**3*X5**2/y**5 + X1**3*X2**6*X3**2*X4**4*X5**2/y**5 + X1**3*X2**6*X3**2*X4**3*X5**2/y**5 + X1**3*X2**5*X3**3*X4**3*X5**3/y**5 + X1**3*X2**5*X3**3*X4**3*X5**2/y**5 + X1**3*X2**5*X3**2*X4**4*X5**2/y**3 + X1**3*X2**5*X3**2*X4**4*X5/y**3 + 2*X1**3*X2**5*X3**2*X4**3*X5**2/y**4 + X1**3*X2**5*X3**2*X4**3*X5/y**3 + X1**3*X2**5*X3*X4**4*X5/y**3 + X1**3*X2**5*X3*X4**3*X5/y**3 + X1**3*X2**4*X3**2*X4**3*X5**2/y**3 + X1**3*X2**4*X3**2*X4**3*X5/y**3 + X1**3*X2**4*X3*X4**4*X5/y + X1**3*X2**4*X3*X4**4/y + 2*X1**3*X2**4*X3*X4**3*X5/y**2 + X1**3*X2**4*X3*X4**3/y + X1**3*X2**4*X4**4/y + X1**3*X2**4*X4**3/y + X1**3*X2**3*X3*X4**3*X5/y + X1**3*X2**3*X3*X4**3/y + X1**3*X2**3*X4**3 + X1**2*X2**6*X3**4*X4**3*X5**4/y**7 + X1**2*X2**6*X3**4*X4**3*X5**3/y**7 + X1**2*X2**6*X3**4*X4**2*X5**4/y**8 + X1**2*X2**6*X3**4*X4**2*X5**3/y**7 + X1**2*X2**6*X3**3*X4**3*X5**3/y**7 + X1**2*X2**6*X3**3*X4**2*X5**3/y**7 + X1**2*X2**5*X3**4*X4**2*X5**4/y**7 + X1**2*X2**5*X3**4*X4**2*X5**3/y**7 + X1**2*X2**5*X3**3*X4**3*X5**3/y**5 + X1**2*X2**5*X3**3*X4**3*X5**2/y**5 + 2*X1**2*X2**5*X3**3*X4**2*X5**3/y**6 + X1**2*X2**5*X3**3*X4**2*X5**2/y**5 + X1**2*X2**5*X3**2*X4**3*X5**2/y**5 + X1**2*X2**5*X3**2*X4**2*X5**2/y**5 + X1**2*X2**4*X3**3*X4**2*X5**3/y**5 + X1**2*X2**4*X3**3*X4**2*X5**2/y**5 + X1**2*X2**4*X3**2*X4**3*X5**2/y**3 + X1**2*X2**4*X3**2*X4**3*X5/y**3 + 2*X1**2*X2**4*X3**2*X4**2*X5**2/y**4 + X1**2*X2**4*X3**2*X4**2*X5/y**3 + X1**2*X2**4*X3*X4**3*X5/y**3 + X1**2*X2**4*X3*X4**2*X5/y**3 + X1**2*X2**3*X3**2*X4**2*X5**2/y**3 + X1**2*X2**3*X3**2*X4**2*X5/y**3 + X1**2*X2**3*X3*X4**3*X5/y + X1**2*X2**3*X3*X4**3/y + 2*X1**2*X2**3*X3*X4**2*X5/y**2 + X1**2*X2**3*X3*X4**2/y + X1**2*X2**3*X4**3/y + X1**2*X2**3*X4**2/y + X1**2*X2**2*X3*X4**2*X5/y + X1**2*X2**2*X3*X4**2/y + X1**2*X2**2*X4**2 + X1*X2**5*X3**4*X4**2*X5**4/y**7 + X1*X2**5*X3**4*X4**2*X5**3/y**7 + X1*X2**5*X3**4*X4*X5**4/y**8 + X1*X2**5*X3**4*X4*X5**3/y**7 + X1*X2**5*X3**3*X4**2*X5**3/y**7 + X1*X2**5*X3**3*X4*X5**3/y**7 + X1*X2**4*X3**4*X4*X5**4/y**7 + X1*X2**4*X3**4*X4*X5**3/y**7 + X1*X2**4*X3**3*X4**2*X5**3/y**5 + X1*X2**4*X3**3*X4**2*X5**2/y**5 + 2*X1*X2**4*X3**3*X4*X5**3/y**6 + X1*X2**4*X3**3*X4*X5**2/y**5 + X1*X2**4*X3**2*X4**2*X5**2/y**5 + X1*X2**4*X3**2*X4*X5**2/y**5 + X1*X2**3*X3**3*X4*X5**3/y**5 + X1*X2**3*X3**3*X4*X5**2/y**5 + X1*X2**3*X3**2*X4**2*X5**2/y**3 + X1*X2**3*X3**2*X4**2*X5/y**3 + 2*X1*X2**3*X3**2*X4*X5**2/y**4 + X1*X2**3*X3**2*X4*X5/y**3 + X1*X2**3*X3*X4**2*X5/y**3 + X1*X2**3*X3*X4*X5/y**3 + X1*X2**2*X3**2*X4*X5**2/y**3 + X1*X2**2*X3**2*X4*X5/y**3 + X1*X2**2*X3*X4**2*X5/y + X1*X2**2*X3*X4**2/y + 2*X1*X2**2*X3*X4*X5/y**2 + X1*X2**2*X3*X4/y + X1*X2**2*X4**2/y + X1*X2**2*X4/y + X1*X2*X3*X4*X5/y + X1*X2*X3*X4/y + X1*X2*X4 + X2**4*X3**4*X4*X5**4/y**7 + X2**4*X3**4*X4*X5**3/y**7 + X2**4*X3**4*X5**4/y**8 + X2**4*X3**4*X5**3/y**7 + X2**4*X3**3*X4*X5**3/y**7 + X2**4*X3**3*X5**3/y**7 + X2**3*X3**3*X4*X5**3/y**5 + X2**3*X3**3*X4*X5**2/y**5 + X2**3*X3**3*X5**3/y**6 + X2**3*X3**3*X5**2/y**5 + X2**3*X3**2*X4*X5**2/y**5 + X2**3*X3**2*X5**2/y**5 + X2**2*X3**2*X4*X5**2/y**3 + X2**2*X3**2*X4*X5/y**3 + X2**2*X3**2*X5**2/y**4 + X2**2*X3**2*X5/y**3 + X2**2*X3*X4*X5/y**3 + X2**2*X3*X5/y**3 + X2*X3*X4*X5/y + X2*X3*X4/y + X2*X3*X5/y**2 + X2*X3/y + X2*X4/y + X2/y + 1


Data of street p_3
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1**4*X2**4*X3**7*X5**4*X6**4/y**7 + X1**4*X2**4*X3**7*X5**4*X6**3/y**7 + X1**4*X2**3*X3**7*X5**4*X6**4/y**7 + X1**4*X2**3*X3**7*X5**4*X6**3/y**7 + X1**4*X2**3*X3**7*X5**3*X6**4/y**8 + X1**4*X2**3*X3**7*X5**3*X6**3/y**7 + X1**4*X2**3*X3**6*X5**3*X6**4/y**7 + X1**4*X2**3*X3**6*X5**3*X6**3/y**7 + X1**4*X2**2*X3**6*X5**3*X6**4/y**7 + X1**4*X2**2*X3**6*X5**3*X6**3/y**7 + X1**4*X2**2*X3**6*X5**2*X6**4/y**8 + X1**4*X2**2*X3**6*X5**2*X6**3/y**7 + X1**4*X2**2*X3**5*X5**2*X6**4/y**7 + X1**4*X2**2*X3**5*X5**2*X6**3/y**7 + X1**4*X2*X3**5*X5**2*X6**4/y**7 + X1**4*X2*X3**5*X5**2*X6**3/y**7 + X1**4*X2*X3**5*X5*X6**4/y**8 + X1**4*X2*X3**5*X5*X6**3/y**7 + X1**4*X2*X3**4*X5*X6**4/y**7 + X1**4*X2*X3**4*X5*X6**3/y**7 + X1**4*X3**4*X5*X6**4/y**7 + X1**4*X3**4*X5*X6**3/y**7 + X1**4*X3**4*X6**4/y**8 + X1**4*X3**4*X6**3/y**7 + X1**3*X2**4*X3**7*X5**4*X6**3/y**6 + X1**3*X2**4*X3**6*X5**4*X6**3/y**5 + X1**3*X2**4*X3**6*X5**4*X6**2/y**5 + X1**3*X2**3*X3**7*X5**4*X6**3/y**7 + X1**3*X2**3*X3**7*X5**3*X6**3/y**7 + X1**3*X2**3*X3**6*X5**4*X6**3/y**5 + X1**3*X2**3*X3**6*X5**4*X6**2/y**5 + 2*X1**3*X2**3*X3**6*X5**3*X6**3/y**6 + X1**3*X2**3*X3**6*X5**3*X6**2/y**5 + X1**3*X2**3*X3**5*X5**3*X6**3/y**5 + X1**3*X2**3*X3**5*X5**3*X6**2/y**5 + X1**3*X2**2*X3**6*X5**3*X6**3/y**7 + X1**3*X2**2*X3**6*X5**2*X6**3/y**7 + X1**3*X2**2*X3**5*X5**3*X6**3/y**5 + X1**3*X2**2*X3**5*X5**3*X6**2/y**5 + 2*X1**3*X2**2*X3**5*X5**2*X6**3/y**6 + X1**3*X2**2*X3**5*X5**2*X6**2/y**5 + X1**3*X2**2*X3**4*X5**2*X6**3/y**5 + X1**3*X2**2*X3**4*X5**2*X6**2/y**5 + X1**3*X2*X3**5*X5**2*X6**3/y**7 + X1**3*X2*X3**5*X5*X6**3/y**7 + X1**3*X2*X3**4*X5**2*X6**3/y**5 + X1**3*X2*X3**4*X5**2*X6**2/y**5 + 2*X1**3*X2*X3**4*X5*X6**3/y**6 + X1**3*X2*X3**4*X5*X6**2/y**5 + X1**3*X2*X3**3*X5*X6**3/y**5 + X1**3*X2*X3**3*X5*X6**2/y**5 + X1**3*X3**4*X5*X6**3/y**7 + X1**3*X3**4*X6**3/y**7 + X1**3*X3**3*X5*X6**3/y**5 + X1**3*X3**3*X5*X6**2/y**5 + X1**3*X3**3*X6**3/y**6 + X1**3*X3**3*X6**2/y**5 + X1**2*X2**4*X3**6*X5**4*X6**2/y**4 + X1**2*X2**4*X3**5*X5**4*X6**2/y**3 + X1**2*X2**4*X3**5*X5**4*X6/y**3 + X1**2*X2**3*X3**6*X5**4*X6**2/y**5 + X1**2*X2**3*X3**6*X5**3*X6**2/y**5 + X1**2*X2**3*X3**5*X5**4*X6**2/y**3 + X1**2*X2**3*X3**5*X5**4*X6/y**3 + 2*X1**2*X2**3*X3**5*X5**3*X6**2/y**4 + X1**2*X2**3*X3**5*X5**3*X6/y**3 + X1**2*X2**3*X3**4*X5**3*X6**2/y**3 + X1**2*X2**3*X3**4*X5**3*X6/y**3 + X1**2*X2**2*X3**5*X5**3*X6**2/y**5 + X1**2*X2**2*X3**5*X5**2*X6**2/y**5 + X1**2*X2**2*X3**4*X5**3*X6**2/y**3 + X1**2*X2**2*X3**4*X5**3*X6/y**3 + 2*X1**2*X2**2*X3**4*X5**2*X6**2/y**4 + X1**2*X2**2*X3**4*X5**2*X6/y**3 + X1**2*X2**2*X3**3*X5**2*X6**2/y**3 + X1**2*X2**2*X3**3*X5**2*X6/y**3 + X1**2*X2*X3**4*X5**2*X6**2/y**5 + X1**2*X2*X3**4*X5*X6**2/y**5 + X1**2*X2*X3**3*X5**2*X6**2/y**3 + X1**2*X2*X3**3*X5**2*X6/y**3 + 2*X1**2*X2*X3**3*X5*X6**2/y**4 + X1**2*X2*X3**3*X5*X6/y**3 + X1**2*X2*X3**2*X5*X6**2/y**3 + X1**2*X2*X3**2*X5*X6/y**3 + X1**2*X3**3*X5*X6**2/y**5 + X1**2*X3**3*X6**2/y**5 + X1**2*X3**2*X5*X6**2/y**3 + X1**2*X3**2*X5*X6/y**3 + X1**2*X3**2*X6**2/y**4 + X1**2*X3**2*X6/y**3 + X1*X2**4*X3**5*X5**4*X6/y**2 + X1*X2**4*X3**4*X5**4*X6/y + X1*X2**4*X3**4*X5**4/y + X1*X2**3*X3**5*X5**4*X6/y**3 + X1*X2**3*X3**5*X5**3*X6/y**3 + X1*X2**3*X3**4*X5**4*X6/y + X1*X2**3*X3**4*X5**4/y + 2*X1*X2**3*X3**4*X5**3*X6/y**2 + X1*X2**3*X3**4*X5**3/y + X1*X2**3*X3**3*X5**3*X6/y + X1*X2**3*X3**3*X5**3/y + X1*X2**2*X3**4*X5**3*X6/y**3 + X1*X2**2*X3**4*X5**2*X6/y**3 + X1*X2**2*X3**3*X5**3*X6/y + X1*X2**2*X3**3*X5**3/y + 2*X1*X2**2*X3**3*X5**2*X6/y**2 + X1*X2**2*X3**3*X5**2/y + X1*X2**2*X3**2*X5**2*X6/y + X1*X2**2*X3**2*X5**2/y + X1*X2*X3**3*X5**2*X6/y**3 + X1*X2*X3**3*X5*X6/y**3 + X1*X2*X3**2*X5**2*X6/y + X1*X2*X3**2*X5**2/y + 2*X1*X2*X3**2*X5*X6/y**2 + X1*X2*X3**2*X5/y + X1*X2*X3*X5*X6/y + X1*X2*X3*X5/y + X1*X3**2*X5*X6/y**3 + X1*X3**2*X6/y**3 + X1*X3*X5*X6/y + X1*X3*X5/y + X1*X3*X6/y**2 + X1*X3/y + X2**4*X3**4*X5**4 + X2**3*X3**4*X5**4/y + X2**3*X3**4*X5**3/y + X2**3*X3**3*X5**3 + X2**2*X3**3*X5**3/y + X2**2*X3**3*X5**2/y + X2**2*X3**2*X5**2 + X2*X3**2*X5**2/y + X2*X3**2*X5/y + X2*X3*X5 + X3*X5/y + X3/y + 1


Data of street p_1
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1**7*X2**4*X3**4*X4**4*X6**4/y**7 + X1**7*X2**4*X3**4*X4**3*X6**4/y**7 + X1**7*X2**4*X3**3*X4**4*X6**4/y**7 + X1**7*X2**4*X3**3*X4**4*X6**3/y**8 + X1**7*X2**4*X3**3*X4**3*X6**4/y**7 + X1**7*X2**4*X3**3*X4**3*X6**3/y**7 + X1**7*X2**3*X3**4*X4**3*X6**4/y**6 + X1**7*X2**3*X3**3*X4**3*X6**4/y**7 + X1**7*X2**3*X3**3*X4**3*X6**3/y**7 + X1**6*X2**4*X3**3*X4**4*X6**3/y**7 + X1**6*X2**4*X3**3*X4**3*X6**3/y**7 + X1**6*X2**4*X3**2*X4**4*X6**3/y**7 + X1**6*X2**4*X3**2*X4**4*X6**2/y**8 + X1**6*X2**4*X3**2*X4**3*X6**3/y**7 + X1**6*X2**4*X3**2*X4**3*X6**2/y**7 + X1**6*X2**3*X3**4*X4**3*X6**4/y**5 + X1**6*X2**3*X3**4*X4**2*X6**4/y**5 + X1**6*X2**3*X3**3*X4**3*X6**4/y**5 + 2*X1**6*X2**3*X3**3*X4**3*X6**3/y**6 + X1**6*X2**3*X3**3*X4**2*X6**4/y**5 + X1**6*X2**3*X3**3*X4**2*X6**3/y**5 + X1**6*X2**3*X3**2*X4**3*X6**3/y**7 + X1**6*X2**3*X3**2*X4**3*X6**2/y**7 + X1**6*X2**2*X3**4*X4**2*X6**4/y**4 + X1**6*X2**2*X3**3*X4**2*X6**4/y**5 + X1**6*X2**2*X3**3*X4**2*X6**3/y**5 + X1**5*X2**4*X3**2*X4**4*X6**2/y**7 + X1**5*X2**4*X3**2*X4**3*X6**2/y**7 + X1**5*X2**4*X3*X4**4*X6**2/y**7 + X1**5*X2**4*X3*X4**4*X6/y**8 + X1**5*X2**4*X3*X4**3*X6**2/y**7 + X1**5*X2**4*X3*X4**3*X6/y**7 + X1**5*X2**3*X3**3*X4**3*X6**3/y**5 + X1**5*X2**3*X3**3*X4**2*X6**3/y**5 + X1**5*X2**3*X3**2*X4**3*X6**3/y**5 + 2*X1**5*X2**3*X3**2*X4**3*X6**2/y**6 + X1**5*X2**3*X3**2*X4**2*X6**3/y**5 + X1**5*X2**3*X3**2*X4**2*X6**2/y**5 + X1**5*X2**3*X3*X4**3*X6**2/y**7 + X1**5*X2**3*X3*X4**3*X6/y**7 + X1**5*X2**2*X3**4*X4**2*X6**4/y**3 + X1**5*X2**2*X3**4*X4*X6**4/y**3 + X1**5*X2**2*X3**3*X4**2*X6**4/y**3 + 2*X1**5*X2**2*X3**3*X4**2*X6**3/y**4 + X1**5*X2**2*X3**3*X4*X6**4/y**3 + X1**5*X2**2*X3**3*X4*X6**3/y**3 + X1**5*X2**2*X3**2*X4**2*X6**3/y**5 + X1**5*X2**2*X3**2*X4**2*X6**2/y**5 + X1**5*X2*X3**4*X4*X6**4/y**2 + X1**5*X2*X3**3*X4*X6**4/y**3 + X1**5*X2*X3**3*X4*X6**3/y**3 + X1**4*X2**4*X3*X4**4*X6/y**7 + X1**4*X2**4*X3*X4**3*X6/y**7 + X1**4*X2**4*X4**4*X6/y**7 + X1**4*X2**4*X4**4/y**8 + X1**4*X2**4*X4**3*X6/y**7 + X1**4*X2**4*X4**3/y**7 + X1**4*X2**3*X3**2*X4**3*X6**2/y**5 + X1**4*X2**3*X3**2*X4**2*X6**2/y**5 + X1**4*X2**3*X3*X4**3*X6**2/y**5 + 2*X1**4*X2**3*X3*X4**3*X6/y**6 + X1**4*X2**3*X3*X4**2*X6**2/y**5 + X1**4*X2**3*X3*X4**2*X6/y**5 + X1**4*X2**3*X4**3*X6/y**7 + X1**4*X2**3*X4**3/y**7 + X1**4*X2**2*X3**3*X4**2*X6**3/y**3 + X1**4*X2**2*X3**3*X4*X6**3/y**3 + X1**4*X2**2*X3**2*X4**2*X6**3/y**3 + 2*X1**4*X2**2*X3**2*X4**2*X6**2/y**4 + X1**4*X2**2*X3**2*X4*X6**3/y**3 + X1**4*X2**2*X3**2*X4*X6**2/y**3 + X1**4*X2**2*X3*X4**2*X6**2/y**5 + X1**4*X2**2*X3*X4**2*X6/y**5 + X1**4*X2*X3**4*X4*X6**4/y + X1**4*X2*X3**4*X6**4/y + X1**4*X2*X3**3*X4*X6**4/y + 2*X1**4*X2*X3**3*X4*X6**3/y**2 + X1**4*X2*X3**3*X6**4/y + X1**4*X2*X3**3*X6**3/y + X1**4*X2*X3**2*X4*X6**3/y**3 + X1**4*X2*X3**2*X4*X6**2/y**3 + X1**4*X3**4*X6**4 + X1**4*X3**3*X6**4/y + X1**4*X3**3*X6**3/y + X1**3*X2**3*X3*X4**3*X6/y**5 + X1**3*X2**3*X3*X4**2*X6/y**5 + X1**3*X2**3*X4**3*X6/y**5 + X1**3*X2**3*X4**3/y**6 + X1**3*X2**3*X4**2*X6/y**5 + X1**3*X2**3*X4**2/y**5 + X1**3*X2**2*X3**2*X4**2*X6**2/y**3 + X1**3*X2**2*X3**2*X4*X6**2/y**3 + X1**3*X2**2*X3*X4**2*X6**2/y**3 + 2*X1**3*X2**2*X3*X4**2*X6/y**4 + X1**3*X2**2*X3*X4*X6**2/y**3 + X1**3*X2**2*X3*X4*X6/y**3 + X1**3*X2**2*X4**2*X6/y**5 + X1**3*X2**2*X4**2/y**5 + X1**3*X2*X3**3*X4*X6**3/y + X1**3*X2*X3**3*X6**3/y + X1**3*X2*X3**2*X4*X6**3/y + 2*X1**3*X2*X3**2*X4*X6**2/y**2 + X1**3*X2*X3**2*X6**3/y + X1**3*X2*X3**2*X6**2/y + X1**3*X2*X3*X4*X6**2/y**3 + X1**3*X2*X3*X4*X6/y**3 + X1**3*X3**3*X6**3 + X1**3*X3**2*X6**3/y + X1**3*X3**2*X6**2/y + X1**2*X2**2*X3*X4**2*X6/y**3 + X1**2*X2**2*X3*X4*X6/y**3 + X1**2*X2**2*X4**2*X6/y**3 + X1**2*X2**2*X4**2/y**4 + X1**2*X2**2*X4*X6/y**3 + X1**2*X2**2*X4/y**3 + X1**2*X2*X3**2*X4*X6**2/y + X1**2*X2*X3**2*X6**2/y + X1**2*X2*X3*X4*X6**2/y + 2*X1**2*X2*X3*X4*X6/y**2 + X1**2*X2*X3*X6**2/y + X1**2*X2*X3*X6/y + X1**2*X2*X4*X6/y**3 + X1**2*X2*X4/y**3 + X1**2*X3**2*X6**2 + X1**2*X3*X6**2/y + X1**2*X3*X6/y + X1*X2*X3*X4*X6/y + X1*X2*X3*X6/y + X1*X2*X4*X6/y + X1*X2*X4/y**2 + X1*X2*X6/y + X1*X2/y + X1*X3*X6 + X1*X6/y + X1/y + 1


==> QU/results/SU_2_SYM.txt <==
Loading configuration from /Users/pietro/Dropbox/Projects and Papers/Spectrum generator for Networks/python code/config/SU_2_SYM.ini...
Finished loading configuration from /Users/pietro/Dropbox/Projects and Papers/Spectrum generator for Networks/python code/config/SU_2_SYM.ini.


All streets have two well-defined endpoints.
All joints are of a well-defined type.
All homology classes are well-defined.

Dictionary of formal variables and homology basis:
gamma_1 ---> X1
gamma_2 ---> X2


===============
NETWORK DATA
===============

Spectral Network Data
-------------------------

STREETS:

Street p_2 is oriented b_1 ---> b_2

Street p_1 is oriented b_1 ---> b_2


BRANCH POINTS:

b_1 is a type_2_branch_point
Streets attached (c.c.w.): ['p_2', 'p_1', 'empty']

b_2 is a type_2_branch_point
Streets attached (c.c.w.): ['p_2', 'p_1', 'empty']


JOINTS:


HOMOLOGY CLASSES:

Homology class gamma_1 uses symbol X1.
Streets: ['p_1']

Homology class gamma_2 uses symbol X2.
Streets: ['p_2']



===============
SOLITON DATA
===============


Data of street p_2
In american resolution
----------------------------

4d Soliton generating function (with spin)
X2/y + 1


Data of street p_1
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1*X2**2/y + X1*X2 + X1*X2/y**2 + X1/y + 1


Data of street p_2
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1**2*X2/y + X1*X2 + X1*X2/y**2 + X2/y + 1


Data of street p_1
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1/y + 1


==> QU/results/T_2.txt <==
Loading configuration from /Users/pietro/Dropbox/Projects and Papers/Spectrum generator for Networks/python code/config/T_2.ini...
Finished loading configuration from /Users/pietro/Dropbox/Projects and Papers/Spectrum generator for Networks/python code/config/T_2.ini.


All streets have two well-defined endpoints.
All joints are of a well-defined type.
All homology classes are well-defined.

Dictionary of formal variables and homology basis:
gamma_1 ---> X1
gamma_2 ---> X2
gamma_3 ---> X3


===============
NETWORK DATA
===============

Spectral Network Data
-------------------------

STREETS:

Street p_2 is oriented b_1 ---> b_2

Street p_3 is oriented b_1 ---> b_2

Street p_1 is oriented b_1 ---> b_2


BRANCH POINTS:

b_1 is a type_3_branch_point
Streets attached (c.c.w.): ['p_1', 'p_2', 'p_3']

b_2 is a type_3_branch_point
Streets attached (c.c.w.): ['p_1', 'p_3', 'p_2']


JOINTS:


HOMOLOGY CLASSES:

Homology class gamma_1 uses symbol X1.
Streets: ['p_1']

Homology class gamma_3 uses symbol X3.
Streets: ['p_3']

Homology class gamma_2 uses symbol X2.
Streets: ['p_2']



===============
SOLITON DATA
===============


Data of street p_2
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1**4*X2**7*X3**4/y**7 + X1**4*X2**7*X3**3/y**6 + X1**4*X2**6*X3**3/y**5 + X1**4*X2**6*X3**2/y**4 + X1**4*X2**5*X3**2/y**3 + X1**4*X2**5*X3/y**2 + X1**4*X2**4*X3/y + X1**4*X2**4 + X1**3*X2**7*X3**4/y**8 + X1**3*X2**7*X3**3/y**7 + X1**3*X2**6*X3**4/y**7 + 2*X1**3*X2**6*X3**3/y**6 + X1**3*X2**6*X3**2/y**5 + X1**3*X2**5*X3**3/y**5 + 2*X1**3*X2**5*X3**2/y**4 + X1**3*X2**5*X3/y**3 + X1**3*X2**4*X3**2/y**3 + 2*X1**3*X2**4*X3/y**2 + X1**3*X2**4/y + X1**3*X2**3*X3/y + X1**3*X2**3 + X1**2*X2**6*X3**4/y**8 + X1**2*X2**6*X3**3/y**7 + X1**2*X2**5*X3**4/y**7 + 2*X1**2*X2**5*X3**3/y**6 + X1**2*X2**5*X3**2/y**5 + X1**2*X2**4*X3**3/y**5 + 2*X1**2*X2**4*X3**2/y**4 + X1**2*X2**4*X3/y**3 + X1**2*X2**3*X3**2/y**3 + 2*X1**2*X2**3*X3/y**2 + X1**2*X2**3/y + X1**2*X2**2*X3/y + X1**2*X2**2 + X1*X2**5*X3**4/y**8 + X1*X2**5*X3**3/y**7 + X1*X2**4*X3**4/y**7 + 2*X1*X2**4*X3**3/y**6 + X1*X2**4*X3**2/y**5 + X1*X2**3*X3**3/y**5 + 2*X1*X2**3*X3**2/y**4 + X1*X2**3*X3/y**3 + X1*X2**2*X3**2/y**3 + 2*X1*X2**2*X3/y**2 + X1*X2**2/y + X1*X2*X3/y + X1*X2 + X2**4*X3**4/y**8 + X2**4*X3**3/y**7 + X2**3*X3**3/y**6 + X2**3*X3**2/y**5 + X2**2*X3**2/y**4 + X2**2*X3/y**3 + X2*X3/y**2 + X2/y + 1


Data of street p_3
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1**4*X2**4*X3**7/y**7 + X1**4*X2**3*X3**7/y**8 + X1**4*X2**3*X3**6/y**7 + X1**4*X2**2*X3**6/y**8 + X1**4*X2**2*X3**5/y**7 + X1**4*X2*X3**5/y**8 + X1**4*X2*X3**4/y**7 + X1**4*X3**4/y**8 + X1**3*X2**4*X3**7/y**6 + X1**3*X2**4*X3**6/y**5 + X1**3*X2**3*X3**7/y**7 + 2*X1**3*X2**3*X3**6/y**6 + X1**3*X2**3*X3**5/y**5 + X1**3*X2**2*X3**6/y**7 + 2*X1**3*X2**2*X3**5/y**6 + X1**3*X2**2*X3**4/y**5 + X1**3*X2*X3**5/y**7 + 2*X1**3*X2*X3**4/y**6 + X1**3*X2*X3**3/y**5 + X1**3*X3**4/y**7 + X1**3*X3**3/y**6 + X1**2*X2**4*X3**6/y**4 + X1**2*X2**4*X3**5/y**3 + X1**2*X2**3*X3**6/y**5 + 2*X1**2*X2**3*X3**5/y**4 + X1**2*X2**3*X3**4/y**3 + X1**2*X2**2*X3**5/y**5 + 2*X1**2*X2**2*X3**4/y**4 + X1**2*X2**2*X3**3/y**3 + X1**2*X2*X3**4/y**5 + 2*X1**2*X2*X3**3/y**4 + X1**2*X2*X3**2/y**3 + X1**2*X3**3/y**5 + X1**2*X3**2/y**4 + X1*X2**4*X3**5/y**2 + X1*X2**4*X3**4/y + X1*X2**3*X3**5/y**3 + 2*X1*X2**3*X3**4/y**2 + X1*X2**3*X3**3/y + X1*X2**2*X3**4/y**3 + 2*X1*X2**2*X3**3/y**2 + X1*X2**2*X3**2/y + X1*X2*X3**3/y**3 + 2*X1*X2*X3**2/y**2 + X1*X2*X3/y + X1*X3**2/y**3 + X1*X3/y**2 + X2**4*X3**4 + X2**3*X3**4/y + X2**3*X3**3 + X2**2*X3**3/y + X2**2*X3**2 + X2*X3**2/y + X2*X3 + X3/y + 1


Data of street p_1
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1**7*X2**4*X3**4/y**7 + X1**7*X2**4*X3**3/y**8 + X1**7*X2**3*X3**4/y**6 + X1**7*X2**3*X3**3/y**7 + X1**6*X2**4*X3**3/y**7 + X1**6*X2**4*X3**2/y**8 + X1**6*X2**3*X3**4/y**5 + 2*X1**6*X2**3*X3**3/y**6 + X1**6*X2**3*X3**2/y**7 + X1**6*X2**2*X3**4/y**4 + X1**6*X2**2*X3**3/y**5 + X1**5*X2**4*X3**2/y**7 + X1**5*X2**4*X3/y**8 + X1**5*X2**3*X3**3/y**5 + 2*X1**5*X2**3*X3**2/y**6 + X1**5*X2**3*X3/y**7 + X1**5*X2**2*X3**4/y**3 + 2*X1**5*X2**2*X3**3/y**4 + X1**5*X2**2*X3**2/y**5 + X1**5*X2*X3**4/y**2 + X1**5*X2*X3**3/y**3 + X1**4*X2**4*X3/y**7 + X1**4*X2**4/y**8 + X1**4*X2**3*X3**2/y**5 + 2*X1**4*X2**3*X3/y**6 + X1**4*X2**3/y**7 + X1**4*X2**2*X3**3/y**3 + 2*X1**4*X2**2*X3**2/y**4 + X1**4*X2**2*X3/y**5 + X1**4*X2*X3**4/y + 2*X1**4*X2*X3**3/y**2 + X1**4*X2*X3**2/y**3 + X1**4*X3**4 + X1**4*X3**3/y + X1**3*X2**3*X3/y**5 + X1**3*X2**3/y**6 + X1**3*X2**2*X3**2/y**3 + 2*X1**3*X2**2*X3/y**4 + X1**3*X2**2/y**5 + X1**3*X2*X3**3/y + 2*X1**3*X2*X3**2/y**2 + X1**3*X2*X3/y**3 + X1**3*X3**3 + X1**3*X3**2/y + X1**2*X2**2*X3/y**3 + X1**2*X2**2/y**4 + X1**2*X2*X3**2/y + 2*X1**2*X2*X3/y**2 + X1**2*X2/y**3 + X1**2*X3**2 + X1**2*X3/y + X1*X2*X3/y + X1*X2/y**2 + X1*X3 + X1/y + 1


Data of street p_2
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1**4*X2**7*X3**4/y**7 + X1**4*X2**7*X3**3/y**6 + X1**4*X2**6*X3**3/y**5 + X1**4*X2**6*X3**2/y**4 + X1**4*X2**5*X3**2/y**3 + X1**4*X2**5*X3/y**2 + X1**4*X2**4*X3/y + X1**4*X2**4 + X1**3*X2**7*X3**4/y**8 + X1**3*X2**7*X3**3/y**7 + X1**3*X2**6*X3**4/y**7 + 2*X1**3*X2**6*X3**3/y**6 + X1**3*X2**6*X3**2/y**5 + X1**3*X2**5*X3**3/y**5 + 2*X1**3*X2**5*X3**2/y**4 + X1**3*X2**5*X3/y**3 + X1**3*X2**4*X3**2/y**3 + 2*X1**3*X2**4*X3/y**2 + X1**3*X2**4/y + X1**3*X2**3*X3/y + X1**3*X2**3 + X1**2*X2**6*X3**4/y**8 + X1**2*X2**6*X3**3/y**7 + X1**2*X2**5*X3**4/y**7 + 2*X1**2*X2**5*X3**3/y**6 + X1**2*X2**5*X3**2/y**5 + X1**2*X2**4*X3**3/y**5 + 2*X1**2*X2**4*X3**2/y**4 + X1**2*X2**4*X3/y**3 + X1**2*X2**3*X3**2/y**3 + 2*X1**2*X2**3*X3/y**2 + X1**2*X2**3/y + X1**2*X2**2*X3/y + X1**2*X2**2 + X1*X2**5*X3**4/y**8 + X1*X2**5*X3**3/y**7 + X1*X2**4*X3**4/y**7 + 2*X1*X2**4*X3**3/y**6 + X1*X2**4*X3**2/y**5 + X1*X2**3*X3**3/y**5 + 2*X1*X2**3*X3**2/y**4 + X1*X2**3*X3/y**3 + X1*X2**2*X3**2/y**3 + 2*X1*X2**2*X3/y**2 + X1*X2**2/y + X1*X2*X3/y + X1*X2 + X2**4*X3**4/y**8 + X2**4*X3**3/y**7 + X2**3*X3**3/y**6 + X2**3*X3**2/y**5 + X2**2*X3**2/y**4 + X2**2*X3/y**3 + X2*X3/y**2 + X2/y + 1


Data of street p_3
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1**4*X2**4*X3**7/y**7 + X1**4*X2**3*X3**7/y**8 + X1**4*X2**3*X3**6/y**7 + X1**4*X2**2*X3**6/y**8 + X1**4*X2**2*X3**5/y**7 + X1**4*X2*X3**5/y**8 + X1**4*X2*X3**4/y**7 + X1**4*X3**4/y**8 + X1**3*X2**4*X3**7/y**6 + X1**3*X2**4*X3**6/y**5 + X1**3*X2**3*X3**7/y**7 + 2*X1**3*X2**3*X3**6/y**6 + X1**3*X2**3*X3**5/y**5 + X1**3*X2**2*X3**6/y**7 + 2*X1**3*X2**2*X3**5/y**6 + X1**3*X2**2*X3**4/y**5 + X1**3*X2*X3**5/y**7 + 2*X1**3*X2*X3**4/y**6 + X1**3*X2*X3**3/y**5 + X1**3*X3**4/y**7 + X1**3*X3**3/y**6 + X1**2*X2**4*X3**6/y**4 + X1**2*X2**4*X3**5/y**3 + X1**2*X2**3*X3**6/y**5 + 2*X1**2*X2**3*X3**5/y**4 + X1**2*X2**3*X3**4/y**3 + X1**2*X2**2*X3**5/y**5 + 2*X1**2*X2**2*X3**4/y**4 + X1**2*X2**2*X3**3/y**3 + X1**2*X2*X3**4/y**5 + 2*X1**2*X2*X3**3/y**4 + X1**2*X2*X3**2/y**3 + X1**2*X3**3/y**5 + X1**2*X3**2/y**4 + X1*X2**4*X3**5/y**2 + X1*X2**4*X3**4/y + X1*X2**3*X3**5/y**3 + 2*X1*X2**3*X3**4/y**2 + X1*X2**3*X3**3/y + X1*X2**2*X3**4/y**3 + 2*X1*X2**2*X3**3/y**2 + X1*X2**2*X3**2/y + X1*X2*X3**3/y**3 + 2*X1*X2*X3**2/y**2 + X1*X2*X3/y + X1*X3**2/y**3 + X1*X3/y**2 + X2**4*X3**4 + X2**3*X3**4/y + X2**3*X3**3 + X2**2*X3**3/y + X2**2*X3**2 + X2*X3**2/y + X2*X3 + X3/y + 1


Data of street p_1
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1**7*X2**4*X3**4/y**7 + X1**7*X2**4*X3**3/y**8 + X1**7*X2**3*X3**4/y**6 + X1**7*X2**3*X3**3/y**7 + X1**6*X2**4*X3**3/y**7 + X1**6*X2**4*X3**2/y**8 + X1**6*X2**3*X3**4/y**5 + 2*X1**6*X2**3*X3**3/y**6 + X1**6*X2**3*X3**2/y**7 + X1**6*X2**2*X3**4/y**4 + X1**6*X2**2*X3**3/y**5 + X1**5*X2**4*X3**2/y**7 + X1**5*X2**4*X3/y**8 + X1**5*X2**3*X3**3/y**5 + 2*X1**5*X2**3*X3**2/y**6 + X1**5*X2**3*X3/y**7 + X1**5*X2**2*X3**4/y**3 + 2*X1**5*X2**2*X3**3/y**4 + X1**5*X2**2*X3**2/y**5 + X1**5*X2*X3**4/y**2 + X1**5*X2*X3**3/y**3 + X1**4*X2**4*X3/y**7 + X1**4*X2**4/y**8 + X1**4*X2**3*X3**2/y**5 + 2*X1**4*X2**3*X3/y**6 + X1**4*X2**3/y**7 + X1**4*X2**2*X3**3/y**3 + 2*X1**4*X2**2*X3**2/y**4 + X1**4*X2**2*X3/y**5 + X1**4*X2*X3**4/y + 2*X1**4*X2*X3**3/y**2 + X1**4*X2*X3**2/y**3 + X1**4*X3**4 + X1**4*X3**3/y + X1**3*X2**3*X3/y**5 + X1**3*X2**3/y**6 + X1**3*X2**2*X3**2/y**3 + 2*X1**3*X2**2*X3/y**4 + X1**3*X2**2/y**5 + X1**3*X2*X3**3/y + 2*X1**3*X2*X3**2/y**2 + X1**3*X2*X3/y**3 + X1**3*X3**3 + X1**3*X3**2/y + X1**2*X2**2*X3/y**3 + X1**2*X2**2/y**4 + X1**2*X2*X3**2/y + 2*X1**2*X2*X3/y**2 + X1**2*X2/y**3 + X1**2*X3**2 + X1**2*X3/y + X1*X2*X3/y + X1*X2/y**2 + X1*X3 + X1/y + 1


==> QU/results/T_3.txt <==
Loading configuration from /home/pielo680/Dropbox/Projects and Papers/Spectrum generator for Networks/QU code - master version/graph_data/T_3_revisited.ini...
Finished loading configuration from /home/pielo680/Dropbox/Projects and Papers/Spectrum generator for Networks/QU code - master version/graph_data/T_3_revisited.ini.


All streets have two well-defined endpoints.
All joints are of a well-defined type.

WARNING: Two or more homology classes share a street.
All homology classes are well-defined.

Dictionary of formal variables and homology basis:
gamma_1 ---> X1
gamma_10 ---> X2
gamma_11 ---> X3
gamma_2 ---> X4
gamma_3 ---> X5
gamma_4 ---> X6
gamma_5 ---> X7
gamma_6 ---> X8
gamma_7 ---> X9
gamma_8 ---> X10
gamma_9 ---> X11
initializing soliton data of street p_10 with resolution american
GROW soliton data of street p_10 with resolution american
co oriented solitons
anti oriented solitons
compute closed solitons
initializing soliton data of street p_11 with resolution american
GROW soliton data of street p_11 with resolution american
co oriented solitons
anti oriented solitons
compute closed solitons
initializing soliton data of street p_12 with resolution american
GROW soliton data of street p_12 with resolution american
co oriented solitons
anti oriented solitons
compute closed solitons
initializing soliton data of street p_13 with resolution american
GROW soliton data of street p_13 with resolution american
co oriented solitons
anti oriented solitons
compute closed solitons
initializing soliton data of street p_14 with resolution american
GROW soliton data of street p_14 with resolution american
co oriented solitons
anti oriented solitons
compute closed solitons
initializing soliton data of street p_15 with resolution american
GROW soliton data of street p_15 with resolution american
co oriented solitons
anti oriented solitons
compute closed solitons
initializing soliton data of street p_8 with resolution american
GROW soliton data of street p_8 with resolution american
co oriented solitons
anti oriented solitons
compute closed solitons
initializing soliton data of street p_9 with resolution american
GROW soliton data of street p_9 with resolution american
co oriented solitons
anti oriented solitons
compute closed solitons
initializing soliton data of street p_6 with resolution american
GROW soliton data of street p_6 with resolution american
co oriented solitons
anti oriented solitons
compute closed solitons
initializing soliton data of street p_7 with resolution american
GROW soliton data of street p_7 with resolution american
co oriented solitons
anti oriented solitons
compute closed solitons
initializing soliton data of street p_4 with resolution american
GROW soliton data of street p_4 with resolution american
co oriented solitons
anti oriented solitons
compute closed solitons
initializing soliton data of street p_5 with resolution american
GROW soliton data of street p_5 with resolution american
co oriented solitons
anti oriented solitons
compute closed solitons
initializing soliton data of street p_2 with resolution american
GROW soliton data of street p_2 with resolution american
co oriented solitons
anti oriented solitons
compute closed solitons
initializing soliton data of street p_3 with resolution american
GROW soliton data of street p_3 with resolution american
co oriented solitons
anti oriented solitons
compute closed solitons
initializing soliton data of street p_1 with resolution american
GROW soliton data of street p_1 with resolution american
co oriented solitons
anti oriented solitons
compute closed solitons
initializing soliton data of street p_10 with resolution british
GROW soliton data of street p_10 with resolution british
co oriented solitons
anti oriented solitons
compute closed solitons
initializing soliton data of street p_11 with resolution british
GROW soliton data of street p_11 with resolution british
co oriented solitons
anti oriented solitons
compute closed solitons
initializing soliton data of street p_12 with resolution british
GROW soliton data of street p_12 with resolution british
co oriented solitons
anti oriented solitons
compute closed solitons
initializing soliton data of street p_13 with resolution british
GROW soliton data of street p_13 with resolution british
co oriented solitons
anti oriented solitons
compute closed solitons
initializing soliton data of street p_14 with resolution british
GROW soliton data of street p_14 with resolution british
co oriented solitons
anti oriented solitons
compute closed solitons
initializing soliton data of street p_15 with resolution british
GROW soliton data of street p_15 with resolution british
co oriented solitons
anti oriented solitons
compute closed solitons
initializing soliton data of street p_8 with resolution british
GROW soliton data of street p_8 with resolution british
co oriented solitons
anti oriented solitons
compute closed solitons
initializing soliton data of street p_9 with resolution british
GROW soliton data of street p_9 with resolution british
co oriented solitons
anti oriented solitons
compute closed solitons
initializing soliton data of street p_6 with resolution british
GROW soliton data of street p_6 with resolution british
co oriented solitons
anti oriented solitons
compute closed solitons
initializing soliton data of street p_7 with resolution british
GROW soliton data of street p_7 with resolution british
co oriented solitons
anti oriented solitons
compute closed solitons
initializing soliton data of street p_4 with resolution british
GROW soliton data of street p_4 with resolution british
co oriented solitons
anti oriented solitons
compute closed solitons
initializing soliton data of street p_5 with resolution british
GROW soliton data of street p_5 with resolution british
co oriented solitons
anti oriented solitons
compute closed solitons
initializing soliton data of street p_2 with resolution british
GROW soliton data of street p_2 with resolution british
co oriented solitons
anti oriented solitons
compute closed solitons
initializing soliton data of street p_3 with resolution british
GROW soliton data of street p_3 with resolution british
co oriented solitons
anti oriented solitons
compute closed solitons
initializing soliton data of street p_1 with resolution british
GROW soliton data of street p_1 with resolution british
co oriented solitons
anti oriented solitons
compute closed solitons


===============
NETWORK DATA
===============

Spectral Network Data
-------------------------

STREETS:

Street p_10 is oriented (b_2, slot 1) ---> (b_6, slot 2)

Street p_11 is oriented (b_3, slot 1) ---> (b_5, slot 2)

Street p_12 is oriented (b_2, slot 2) ---> (b_6, slot 1)

Street p_13 is oriented (j_1, slot 3) ---> (j_2, slot 3)

Street p_14 is oriented (j_1, slot 5) ---> (j_2, slot 1)

Street p_15 is oriented (j_1, slot 1) ---> (j_2, slot 5)

Street p_8 is oriented (b_1, slot 2) ---> (b_4, slot 1)

Street p_9 is oriented (b_3, slot 2) ---> (b_5, slot 1)

Street p_6 is oriented (b_6, slot 0) ---> (j_2, slot 4)

Street p_7 is oriented (b_1, slot 1) ---> (b_4, slot 2)

Street p_4 is oriented (b_4, slot 0) ---> (j_2, slot 0)

Street p_5 is oriented (b_5, slot 0) ---> (j_2, slot 2)

Street p_2 is oriented (b_2, slot 0) ---> (j_1, slot 2)

Street p_3 is oriented (b_3, slot 0) ---> (j_1, slot 4)

Street p_1 is oriented (b_1, slot 0) ---> (j_1, slot 0)


BRANCH POINTS:

b_1 is a type_3_branch_point
Streets attached (c.c.w.): ['p_1', 'p_7', 'p_8']

b_2 is a type_3_branch_point
Streets attached (c.c.w.): ['p_2', 'p_10', 'p_12']

b_3 is a type_3_branch_point
Streets attached (c.c.w.): ['p_3', 'p_11', 'p_9']

b_4 is a type_3_branch_point
Streets attached (c.c.w.): ['p_4', 'p_8', 'p_7']

b_5 is a type_3_branch_point
Streets attached (c.c.w.): ['p_5', 'p_9', 'p_11']

b_6 is a type_3_branch_point
Streets attached (c.c.w.): ['p_6', 'p_12', 'p_10']


JOINTS:

j_1 is a type_6_joint
Streets attached (c.c.w.): ['p_1', 'p_15', 'p_2', 'p_13', 'p_3', 'p_14']

j_2 is a type_6_joint
Streets attached (c.c.w.): ['p_4', 'p_14', 'p_5', 'p_13', 'p_6', 'p_15']


HOMOLOGY CLASSES:

Homology class gamma_11 uses symbol X3.
Streets: ['p_1', 'p_4', 'p_13']

Homology class gamma_10 uses symbol X2.
Streets: ['p_2', 'p_6', 'p_14']

Homology class gamma_9 uses symbol X11.
Streets: ['p_3', 'p_5', 'p_15']

Homology class gamma_8 uses symbol X10.
Streets: ['p_12']

Homology class gamma_5 uses symbol X7.
Streets: ['p_9']

Homology class gamma_4 uses symbol X6.
Streets: ['p_8']

Homology class gamma_7 uses symbol X9.
Streets: ['p_11']

Homology class gamma_6 uses symbol X8.
Streets: ['p_10']

Homology class gamma_1 uses symbol X1.
Streets: ['p_1', 'p_2', 'p_3']

Homology class gamma_3 uses symbol X5.
Streets: ['p_7']

Homology class gamma_2 uses symbol X4.
Streets: ['p_4', 'p_5', 'p_6']



===============
SOLITON DATA
===============


Data of street p_10
In american resolution
----------------------------

4d Soliton generating function (with spin)
X10*X8/y**2 + X8/y + 1


Data of street p_11
In american resolution
----------------------------

4d Soliton generating function (with spin)
X7*X9/y**2 + X9/y + 1


Data of street p_12
In american resolution
----------------------------

4d Soliton generating function (with spin)
X10*X8 + X10/y + 1


Data of street p_13
In american resolution
----------------------------

4d Soliton generating function (with spin)
X3/y + 1


Data of street p_14
In american resolution
----------------------------

4d Soliton generating function (with spin)
X2/y + 1


Data of street p_15
In american resolution
----------------------------

4d Soliton generating function (with spin)
X11/y + 1


Data of street p_8
In american resolution
----------------------------

4d Soliton generating function (with spin)
X5*X6 + X6/y + 1


Data of street p_9
In american resolution
----------------------------

4d Soliton generating function (with spin)
X7*X9 + X7/y + 1


Data of street p_6
In american resolution
----------------------------

4d Soliton generating function (with spin)
X4*X8/y + X4/y + 1


Data of street p_7
In american resolution
----------------------------

4d Soliton generating function (with spin)
X5*X6/y**2 + X5/y + 1


Data of street p_4
In american resolution
----------------------------

4d Soliton generating function (with spin)
X4*X5/y + X4/y + 1


Data of street p_5
In american resolution
----------------------------

4d Soliton generating function (with spin)
X4*X9/y + X4/y + 1


Data of street p_2
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1*X10/y + X1/y + 1


Data of street p_3
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1*X7/y + X1/y + 1


Data of street p_1
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1*X6/y + X1/y + 1


Data of street p_10
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X10*X8/y**2 + X8/y + 1


Data of street p_11
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X7*X9/y**2 + X9/y + 1


Data of street p_12
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X10*X8 + X10/y + 1


Data of street p_13
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X3/y + 1


Data of street p_14
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X2/y + 1


Data of street p_15
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X11/y + 1


Data of street p_8
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X5*X6 + X6/y + 1


Data of street p_9
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X7*X9 + X7/y + 1


Data of street p_6
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X10*X4/y + X4/y + 1


Data of street p_7
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X5*X6/y**2 + X5/y + 1


Data of street p_4
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X4*X6/y + X4/y + 1


Data of street p_5
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X4*X7/y + X4/y + 1


Data of street p_2
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1*X8/y + X1/y + 1


Data of street p_3
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1*X9/y + X1/y + 1


Data of street p_1
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1*X5/y + X1/y + 1


==> QU/results/argyres_douglas_3.txt <==
Loading configuration from /Users/pietro/Dropbox/Projects and Papers/Spectrum generator for Networks/python code/config/argyres_douglas_3.ini...
Finished loading configuration from /Users/pietro/Dropbox/Projects and Papers/Spectrum generator for Networks/python code/config/argyres_douglas_3.ini.


All streets have two well-defined endpoints.
All joints are of a well-defined type.
All homology classes are well-defined.

Dictionary of formal variables and homology basis:
gamma_1 ---> X1
gamma_2 ---> X2


===============
NETWORK DATA
===============

Spectral Network Data
-------------------------

STREETS:

Street p_2 is oriented b_1 ---> b_2

Street p_1 is oriented b_2 ---> b_3


BRANCH POINTS:

b_1 is a type_1_branch_point
Streets attached (c.c.w.): ['p_2', 'empty', 'empty']

b_2 is a type_2_branch_point
Streets attached (c.c.w.): ['p_2', 'p_1', 'empty']

b_3 is a type_1_branch_point
Streets attached (c.c.w.): ['p_1', 'empty', 'empty']


JOINTS:


HOMOLOGY CLASSES:

Homology class gamma_1 uses symbol X1.
Streets: ['p_1']

Homology class gamma_2 uses symbol X2.
Streets: ['p_2']



===============
SOLITON DATA
===============


Data of street p_2
In american resolution
----------------------------

4d Soliton generating function (with spin)
X2/y + 1


Data of street p_1
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1*X2/y + X1/y + 1


Data of street p_2
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1*X2/y + X2/y + 1


Data of street p_1
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1/y + 1


==> QU/results/argyres_douglas_4.txt <==
Loading configuration from /Users/pietro/Dropbox/Projects and Papers/Spectrum generator for Networks/python code/config/argyres_douglas_4.ini...
Finished loading configuration from /Users/pietro/Dropbox/Projects and Papers/Spectrum generator for Networks/python code/config/argyres_douglas_4.ini.


All streets have two well-defined endpoints.
All joints are of a well-defined type.
All homology classes are well-defined.

Dictionary of formal variables and homology basis:
gamma_1 ---> X1
gamma_2 ---> X2
gamma_3 ---> X3


===============
NETWORK DATA
===============

Spectral Network Data
-------------------------

STREETS:

Street p_2 is oriented b_2 ---> b_3

Street p_3 is oriented b_3 ---> b_4

Street p_1 is oriented b_1 ---> b_2


BRANCH POINTS:

b_1 is a type_1_branch_point
Streets attached (c.c.w.): ['p_1', 'empty', 'empty']

b_2 is a type_2_branch_point
Streets attached (c.c.w.): ['p_1', 'empty', 'p_2']

b_3 is a type_2_branch_point
Streets attached (c.c.w.): ['p_2', 'p_3', 'empty']

b_4 is a type_1_branch_point
Streets attached (c.c.w.): ['p_3', 'empty', 'empty']


JOINTS:


HOMOLOGY CLASSES:

Homology class gamma_1 uses symbol X1.
Streets: ['p_1']

Homology class gamma_3 uses symbol X3.
Streets: ['p_3']

Homology class gamma_2 uses symbol X2.
Streets: ['p_2']



===============
SOLITON DATA
===============


Data of street p_2
In american resolution
----------------------------

4d Soliton generating function (with spin)
X2/y + 1


Data of street p_3
In american resolution
----------------------------

4d Soliton generating function (with spin)
X2*X3/y + X3/y + 1


Data of street p_1
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1*X2/y + X1/y + 1


Data of street p_2
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1*X2*X3/y + X1*X2/y + X2*X3/y + X2/y + 1


Data of street p_3
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X3/y + 1


Data of street p_1
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1/y + 1


==> QU/results/argyres_douglas_6.txt <==
Loading configuration from /Users/pietro/Dropbox/Projects and Papers/Spectrum generator for Networks/python code/config/argyres_douglas_6.ini...
Finished loading configuration from /Users/pietro/Dropbox/Projects and Papers/Spectrum generator for Networks/python code/config/argyres_douglas_6.ini.


All streets have two well-defined endpoints.
All joints are of a well-defined type.
All homology classes are well-defined.

Dictionary of formal variables and homology basis:
gamma_1 ---> X1
gamma_2 ---> X2
gamma_3 ---> X3
gamma_4 ---> X4
gamma_5 ---> X5


===============
NETWORK DATA
===============

Spectral Network Data
-------------------------

STREETS:

Street p_4 is oriented b_4 ---> b_5

Street p_5 is oriented b_5 ---> b_6

Street p_2 is oriented b_2 ---> b_3

Street p_3 is oriented b_3 ---> b_4

Street p_1 is oriented b_1 ---> b_2


BRANCH POINTS:

b_1 is a type_1_branch_point
Streets attached (c.c.w.): ['p_1', 'empty', 'empty']

b_2 is a type_2_branch_point
Streets attached (c.c.w.): ['p_1', 'empty', 'p_2']

b_3 is a type_2_branch_point
Streets attached (c.c.w.): ['p_2', 'p_3', 'empty']

b_4 is a type_2_branch_point
Streets attached (c.c.w.): ['p_3', 'empty', 'p_4']

b_5 is a type_2_branch_point
Streets attached (c.c.w.): ['p_4', 'p_5', 'empty']

b_6 is a type_1_branch_point
Streets attached (c.c.w.): ['p_5', 'empty', 'empty']


JOINTS:


HOMOLOGY CLASSES:

Homology class gamma_5 uses symbol X5.
Streets: ['p_5']

Homology class gamma_4 uses symbol X4.
Streets: ['p_4']

Homology class gamma_1 uses symbol X1.
Streets: ['p_1']

Homology class gamma_3 uses symbol X3.
Streets: ['p_3']

Homology class gamma_2 uses symbol X2.
Streets: ['p_2']



===============
SOLITON DATA
===============


Data of street p_4
In american resolution
----------------------------

4d Soliton generating function (with spin)
X4/y + 1


Data of street p_5
In american resolution
----------------------------

4d Soliton generating function (with spin)
X4*X5/y + X5/y + 1


Data of street p_2
In american resolution
----------------------------

4d Soliton generating function (with spin)
X2/y + 1


Data of street p_3
In american resolution
----------------------------

4d Soliton generating function (with spin)
X2*X3*X4/y + X2*X3/y + X3*X4/y + X3/y + 1


Data of street p_1
In american resolution
----------------------------

4d Soliton generating function (with spin)
X1*X2/y + X1/y + 1


Data of street p_4
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X3*X4*X5/y + X3*X4/y + X4*X5/y + X4/y + 1


Data of street p_5
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X5/y + 1


Data of street p_2
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1*X2*X3/y + X1*X2/y + X2*X3/y + X2/y + 1


Data of street p_3
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X3/y + 1


Data of street p_1
In british resolution
----------------------------

4d Soliton generating function (opposite basepoint, with spin)
X1/y + 1

